Dynamic-Weighted Simplex Strategy for Learning Enabled Cyber Physical Systems

Cyber Physical Systems (CPS) have increasingly started using Learning Enabled Components (LECs) for performing perception-based control tasks. The simple design approach, and their capability to continuously learn has led to their widespread use in different autonomous applications. Despite their simplicity and impressive capabilities, these models are difficult to assure, which makes their use challenging. The problem of assuring CPS with untrusted controllers has been achieved using the Simplex Architecture. This architecture integrates the system to be assured with a safe controller and provides a decision logic to switch between the decisions of these controllers. However, the key challenges in using the Simplex Architecture are: (1) designing an effective decision logic, and (2) sudden transitions between controller decisions lead to inconsistent system performance. To address these research challenges, we make three key contributions: (1) \textit{dynamic-weighted simplex strategy} -- we introduce ``weighted simplex strategy" as the weighted ensemble extension of the classical Simplex Architecture. We then provide a reinforcement learning based mechanism to find dynamic ensemble weights, (2) \textit{middleware framework} -- we design a framework that allows the use of the dynamic-weighted simplex strategy, and provides a resource manager to monitor the computational resources, and (3) \textit{hardware testbed} -- we design a remote-controlled car testbed called DeepNNCar to test and demonstrate the aforementioned key concepts. Using the hardware, we show that the dynamic-weighted simplex strategy has 60\% fewer out-of-track occurrences (soft constraint violations), while demonstrating higher optimized speed (performance) of 0.4 m/s during indoor driving than the original LEC driven system.

==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> results/NNtemp.csv <==
sequence,Actual,Predicted,Offloading
1,55.8,56.4,0
2,56.4,56.4,0
3,56.4,56.4,0
4,56.4,56.9,0
5,56.9,56.9,0
6,56.9,56.9,0
7,56.9,56.9,0
8,56.9,56.9,0
9,56.9,57.5,0
10,57.5,57.5,0
11,57.5,58,0
12,58,58,0
13,58,58,0
14,58,58.5,0
15,58.5,58,0
16,58,58,0
17,58,58,0
18,58,58,0
19,58,58,0
20,58,58.5,0
21,58.5,58,0
22,58,58,0
23,58,58.5,0
24,58.5,58.5,0
25,58.5,58,0
26,58,58,0
27,58,58,0
28,58,59.1,0
29,59.1,58.5,0
30,58.5,58.5,0
31,58.5,58.5,0
32,58.5,59.1,0
33,59.1,59.1,0
34,59.1,58.5,0
35,58.5,58.5,0
36,58.5,59.1,0
37,59.1,59.1,0
38,59.1,58.5,0
39,58.5,58.5,0
40,58.5,59.1,0
41,59.1,59.1,0
42,59.1,59.1,0
43,59.1,59.1,0
44,59.1,59.1,0
45,59.1,59.1,0
46,59.1,59.6,0
47,59.6,59.1,0
48,59.1,59.1,0
49,59.1,59.6,0
50,59.6,60.1,0
51,60.1,59.1,0
52,59.1,59.6,0
53,59.6,59.6,0
54,59.6,59.6,0
55,59.6,59.6,0
56,59.6,59.1,0
57,59.1,60.1,0
58,60.1,59.6,0
59,59.6,59.1,0
60,59.1,59.6,0
61,59.6,59.6,0
62,59.6,60.1,0
63,60.1,59.6,0
64,59.6,59.1,0
65,59.1,59.6,0
66,59.6,60.1,0
67,60.1,60.1,0
68,60.1,60.7,0
69,60.7,60.1,0
70,60.1,60.1,0
71,60.1,59.6,0
72,59.6,60.1,0
73,60.1,60.1,0
74,60.1,60.1,0
75,60.1,60.1,0
76,60.1,60.1,0
77,60.1,60.1,0
78,60.1,60.1,0
79,60.1,60.1,0
80,60.1,60.7,0
81,60.7,60.1,0
82,60.1,60.7,0
83,60.7,60.7,0
84,60.7,60.1,0
85,60.1,60.7,0
86,60.7,60.7,0
87,60.7,60.1,0
88,60.1,60.7,0
89,60.7,60.7,0
90,60.7,60.1,0
91,60.1,60.7,0
92,60.7,60.1,0
93,60.1,60.7,0
94,60.7,61.2,0
95,61.2,60.1,0
96,60.1,60.1,0
97,60.1,60.1,0
98,60.1,60.7,0
99,60.7,60.1,0
100,60.1,60.1,0
101,60.1,60.1,0
102,60.1,60.1,0
103,60.1,60.1,0
104,60.1,61.2,0
105,61.2,60.1,0
106,60.1,60.1,0
107,60.1,60.7,0
108,60.7,60.7,0
109,60.7,60.7,0
110,60.7,60.7,0
111,60.7,60.7,0
112,60.7,61.2,0
113,61.2,60.1,0
114,60.1,60.7,0
115,60.7,60.7,0
116,60.7,60.7,0
117,60.7,60.7,0
118,60.7,60.7,0
119,60.7,59.1,0
120,59.1,60.7,0
121,60.7,61.2,0
122,61.2,62.3,0
123,62.3,62.8,0
124,62.8,62.8,0
125,62.8,62.8,0
126,62.8,63.9,0
127,63.9,63.9,0
128,63.9,64.5,0
129,64.5,64.5,0
130,64.5,65,0
131,65,65,0
132,65,64.5,0
133,64.5,65,0
134,65,65,0
135,65,65,0
136,65,65,0
137,65,64.5,0
138,64.5,64.5,0
139,64.5,65,0
140,65,64.5,0
141,64.5,64.5,0
142,64.5,65,0
143,65,64.5,0
144,64.5,65,0
145,65,65.5,0
146,65.5,65,0
147,65,65.5,0
148,65.5,65.5,0
149,65.5,65,0
150,65,65,0
151,65,65.5,0
152,65.5,64.5,0
153,64.5,65.5,0
154,65.5,65.5,0
155,65.5,66.1,0
156,66.1,65.5,0
157,65.5,65.5,0
158,65.5,65.5,0
159,65.5,65.5,0
160,65.5,66.1,0
161,66.1,65.5,0
162,65.5,65.5,0
163,65.5,65.5,0
164,65.5,65.5,0
165,65.5,65.5,0
166,65.5,65.5,0
167,65.5,65.5,0
168,65.5,65.5,0
169,65.5,65.5,0
170,65.5,65.5,0
171,65.5,65.5,0
172,65.5,65.5,0
173,65.5,65.5,0
174,65.5,65.5,0
175,65.5,66.1,0
176,66.1,65.5,0
177,65.5,65.5,0
178,65.5,65.5,0
179,65.5,65.5,0
180,65.5,65.5,0
181,65.5,65.5,0
182,65.5,65,0
183,65,65.5,0
184,65.5,65.5,0
185,65.5,65.5,0
186,65.5,65.5,0
187,65.5,65.5,0
188,65.5,65.5,0
189,65.5,65.5,0
190,65.5,65.5,0
191,65.5,65,0
192,65,65.5,0
193,65.5,65,0
194,65,65,0
195,65,65,0
196,65,64.5,0
197,64.5,64.5,0
198,64.5,65.5,0
199,65.5,65.5,0
200,65.5,65,0
201,65,65.5,0
202,65.5,65.5,0
203,65.5,65.5,0
204,65.5,65.5,0
205,65.5,66.1,0
206,66.1,65.5,0
207,65.5,65.5,0
208,65.5,65.5,0
209,65.5,65.5,0
210,65.5,65.5,0
211,65.5,65.5,0
212,65.5,65,0
213,65,65.5,0
214,65.5,65.5,0
215,65.5,65,0
216,65,65.5,0
217,65.5,64.5,0
218,64.5,65.5,0
219,65.5,65.5,0
220,65.5,65,0
221,65,65,0
222,65,65.5,0
223,65.5,65,0
224,65,65,0
225,65,65.5,0
226,65.5,65,0
227,65,65.5,0
228,65.5,65.5,0
229,65.5,65.5,0
230,65.5,65.5,0
231,65.5,65.5,0
232,65.5,65.5,0
233,65.5,65.5,0
234,65.5,65.5,0
235,65.5,65.5,0
236,65.5,65.5,0
237,65.5,65.5,0
238,65.5,65.5,0
239,65.5,65.5,0
240,65.5,65.5,0
241,65.5,65,0
242,65,65.5,0
243,65.5,66.1,0
244,66.1,65,0
245,65,65.5,0
246,65.5,65.5,0
247,65.5,65.5,0
248,65.5,65.5,0
249,65.5,65,0
250,65,65.5,0
251,65.5,65.5,0
252,65.5,65.5,0
253,65.5,65.5,0
254,65.5,65.5,0
255,65.5,65,0
256,65,66.1,0
257,66.1,65.5,0
258,65.5,65,0
259,65,65.5,0
260,65.5,65.5,0
261,65.5,65.5,0
262,65.5,65.5,0
263,65.5,65.5,0
264,65.5,66.1,0
265,66.1,66.1,0
266,66.1,66.1,0
267,66.1,66.6,0
268,66.6,66.1,0
269,66.1,65.5,0
270,65.5,65.5,0
271,65.5,65.5,0
272,65.5,66.1,0
273,66.1,65.5,0
274,65.5,66.1,0
275,66.1,66.1,0
276,66.1,66.1,0
277,66.1,65.5,0
278,65.5,66.6,0
279,66.6,66.1,0
280,66.1,66.1,0
281,66.1,66.1,0
282,66.1,66.6,0
283,66.6,66.6,0
284,66.6,66.1,0
285,66.1,65.5,0
286,65.5,66.1,0
287,66.1,66.1,0
288,66.1,65.5,0
289,65.5,66.6,0
290,66.6,65.5,0
291,65.5,66.1,0
292,66.1,66.1,0
293,66.1,65.5,0
294,65.5,65.5,0
295,65.5,65.5,0
296,65.5,65.5,0
297,65.5,66.1,0
298,66.1,66.6,0
299,66.6,66.1,0
300,66.1,65.5,0
301,65.5,65.5,0
302,65.5,65.5,0
303,65.5,66.6,0
304,66.6,66.6,0
305,66.6,66.1,0
306,66.1,66.6,0
307,66.6,66.1,0
308,66.1,66.6,0
309,66.6,66.6,0
310,66.6,66.6,0
311,66.6,66.6,0
312,66.6,66.1,0
313,66.1,66.1,0
314,66.1,66.6,0
315,66.6,66.1,0
316,66.1,66.6,0
317,66.6,66.6,0
318,66.6,65.5,0
319,65.5,65.5,0
320,65.5,65.5,0
321,65.5,66.6,0
322,66.6,65.5,0
323,65.5,65.5,0
324,65.5,65.5,0
325,65.5,65.5,0
326,65.5,65.5,0
327,65.5,65.5,0
328,65.5,65.5,0
329,65.5,65.5,0
330,65.5,65.5,0
331,65.5,65.5,0
332,65.5,65,0
333,65,65,0
334,65,65,0
335,65,65.5,0
336,65.5,66.1,0
337,66.1,65.5,0
338,65.5,65.5,0
339,65.5,65.5,0
340,65.5,66.1,0
341,66.1,65.5,0
342,65.5,65.5,0
343,65.5,66.1,0
344,66.1,65.5,0
345,65.5,66.1,0
346,66.1,65.5,0
347,65.5,65.5,0
348,65.5,66.6,0
349,66.6,66.1,0
350,66.1,66.6,0
351,66.6,66.6,0
352,66.6,65.5,0
353,65.5,66.6,0
354,66.6,65.5,0
355,65.5,65.5,0
356,65.5,65.5,0
357,65.5,65.5,0
358,65.5,66.1,0
359,66.1,66.6,0
360,66.6,66.6,0
361,66.6,66.6,0
362,66.6,66.6,0
363,66.6,66.1,0
364,66.1,66.6,0
365,66.6,66.6,0
366,66.6,66.6,0
367,66.6,67.1,0
368,67.1,66.6,0
369,66.6,66.6,0
370,66.6,66.6,0
371,66.6,67.1,0
372,67.1,66.6,0
373,66.6,66.6,0
374,66.6,66.6,0
375,66.6,66.1,0
376,66.1,66.6,0
377,66.6,65.5,0
378,65.5,65.5,0
379,65.5,66.6,0
380,66.6,66.1,0
381,66.1,66.6,0
382,66.6,66.6,0
383,66.6,66.1,0
384,66.1,66.6,0
385,66.6,66.1,0
386,66.1,66.1,0
387,66.1,65.5,0
388,65.5,66.6,0
389,66.6,65.5,0
390,65.5,66.6,0
391,66.6,65.5,0
392,65.5,65.5,0
393,65.5,65.5,0
394,65.5,65.5,0
395,65.5,65.5,0
396,65.5,65.5,0
397,65.5,65.5,0
398,65.5,66.6,0
399,66.6,65.5,0
400,65.5,66.1,0
401,66.1,66.1,0
402,66.1,65.5,0
403,65.5,65.5,0
404,65.5,65.5,0
405,65.5,66.6,0
406,66.6,66.1,0
407,66.1,66.6,0
408,66.6,66.6,0
409,66.6,66.6,0
410,66.6,66.6,0
411,66.6,66.1,0
412,66.1,67.1,0
413,67.1,66.6,0
414,66.6,66.6,0
415,66.6,66.1,0
416,66.1,65.5,0
417,65.5,66.6,0
418,66.6,66.1,0
419,66.1,65.5,0
420,65.5,65.5,0
421,65.5,65.5,0
422,65.5,66.1,0
423,66.1,65.5,0
424,65.5,63.9,0
425,63.9,65.5,0
426,65.5,65.5,0
427,65.5,65.5,0
428,65.5,65,0
429,65,65.5,0
430,65.5,65,0
431,65,65.5,0
432,65.5,65.5,0
433,65.5,65.5,0
434,65.5,66.1,0
435,66.1,65.5,0
436,65.5,65.5,0
437,65.5,65.5,0
438,65.5,65.5,0
439,65.5,65.5,0
440,65.5,65.5,0
441,65.5,65.5,0
442,65.5,66.1,0
443,66.1,65.5,0
444,65.5,66.1,0
445,66.1,65.5,0
446,65.5,65.5,0
447,65.5,66.1,0
448,66.1,65.5,0
449,65.5,65.5,0
450,65.5,65,0
451,65,66.1,0
452,66.1,65.5,0
453,65.5,66.1,0
454,66.1,65.5,0
455,65.5,66.6,0
456,66.6,65.5,0
457,65.5,66.1,0
458,66.1,65,0
459,65,65.5,0
460,65.5,66.1,0
461,66.1,66.1,0
462,66.1,66.6,0
463,66.6,66.6,0
464,66.6,65.5,0
465,65.5,66.6,0
466,66.6,66.1,0
467,66.1,66.6,0
468,66.6,66.6,0
469,66.6,65.5,0
470,65.5,65.5,0
471,65.5,65.5,0
472,65.5,66.1,0
473,66.1,66.1,0
474,66.1,65.5,0
475,65.5,65.5,0
476,65.5,65.5,0
477,65.5,65.5,0
478,65.5,65.5,0
479,65.5,65.5,0
480,65.5,65.5,0
481,65.5,66.6,0
482,66.6,66.6,0
483,66.6,65.5,0
484,65.5,66.1,0
485,66.1,65.5,0
486,65.5,65.5,0
487,65.5,66.1,0
488,66.1,66.6,0
489,66.6,66.6,0
490,66.6,66.6,0
491,66.6,66.6,0
492,66.6,66.6,0
493,66.6,67.1,0
494,67.1,65.5,0
495,65.5,66.6,0
496,66.6,66.1,0
497,66.1,66.6,0
498,66.6,66.6,0
499,66.6,66.6,0
500,66.6,66.6,0
501,66.6,66.1,0
502,66.1,66.6,0
503,66.6,66.1,0
504,66.1,66.6,0
505,66.6,66.6,0
506,66.6,66.6,0
507,66.6,66.6,0
508,66.6,66.6,0
509,66.6,66.6,0
510,66.6,66.6,0
511,66.6,66.6,0
512,66.6,65.5,0
513,65.5,65.5,0
514,65.5,66.1,0
515,66.1,66.1,0
516,66.1,65,0
517,65,65.5,0
518,65.5,65.5,0
519,65.5,66.1,0
520,66.1,66.6,0
521,66.6,66.1,0
522,66.1,66.1,0
523,66.1,65.5,0
524,65.5,66.1,0
525,66.1,65.5,0
526,65.5,66.1,0
527,66.1,65.5,0
528,65.5,65.5,0
529,65.5,66.1,0
530,66.1,66.6,0
531,66.6,66.1,0
532,66.1,66.1,0
533,66.1,65.5,0
534,65.5,66.1,0
535,66.1,66.1,0
536,66.1,66.1,0
537,66.1,66.1,0
538,66.1,65.5,0
539,65.5,65.5,0
540,65.5,65.5,0
541,65.5,66.1,0
542,66.1,65.5,0
543,65.5,66.1,0
544,66.1,65.5,0
545,65.5,65.5,0
546,65.5,66.6,0
547,66.6,65.5,0
548,65.5,66.1,0
549,66.1,66.6,0
550,66.6,65.5,0
551,65.5,65.5,0
552,65.5,66.6,0
553,66.6,66.6,0
554,66.6,66.6,0
555,66.6,66.1,0
556,66.1,65.5,0
557,65.5,65.5,0
558,65.5,66.6,0
559,66.6,66.1,0
560,66.1,65.5,0
561,65.5,66.6,0
562,66.6,65.5,0
563,65.5,65.5,0
564,65.5,65.5,0
565,65.5,65.5,0
566,65.5,66.1,0
567,66.1,66.1,0
568,66.1,65.5,0
569,65.5,66.1,0
570,66.1,66.1,0
571,66.1,66.6,0
572,66.6,66.6,0
573,66.6,66.6,0
574,66.6,66.6,0
575,66.6,65.5,0
576,65.5,66.6,0
577,66.6,66.6,0
578,66.6,66.6,0
579,66.6,66.6,0
580,66.6,66.6,0
581,66.6,66.6,0
582,66.6,66.6,0
583,66.6,66.6,0
584,66.6,66.6,0
585,66.6,66.6,0
586,66.6,66.6,0
587,66.6,66.6,0
588,66.6,66.6,0
589,66.6,66.6,0
590,66.6,66.6,0
591,66.6,66.6,0
592,66.6,66.6,0
593,66.6,66.6,0
594,66.6,66.1,0
595,66.1,66.6,0
596,66.6,67.1,0
597,67.1,66.6,0
598,66.6,66.6,0
599,66.6,66.1,0
600,66.1,67.1,0
601,67.1,66.6,0
602,66.6,66.6,0
603,66.6,66.6,0
604,66.6,66.6,0
605,66.6,66.6,0
606,66.6,66.6,0
607,66.6,66.6,0
608,66.6,66.6,0
609,66.6,66.6,0
610,66.6,66.6,0
611,66.6,67.1,0
612,67.1,66.6,0
613,66.6,66.6,0
614,66.6,66.6,0
615,66.6,66.6,0
616,66.6,66.6,0
617,66.6,66.6,0
618,66.6,66.6,0
619,66.6,66.6,0
620,66.6,67.1,0
621,67.1,66.6,0
622,66.6,66.6,0
623,66.6,66.6,0
624,66.6,66.6,0
625,66.6,67.1,0
626,67.1,66.6,0
627,66.6,66.6,0
628,66.6,66.6,0
629,66.6,66.6,0
630,66.6,66.6,0
631,66.6,67.1,0
632,67.1,66.6,0
633,66.6,66.6,0
634,66.6,66.6,0
635,66.6,66.6,0
636,66.6,66.6,0
637,66.6,66.6,0
638,66.6,67.1,0
639,67.1,66.6,0
640,66.6,66.6,0
641,66.6,66.1,0
642,66.1,66.6,0
643,66.6,66.6,0
644,66.6,66.6,0
645,66.6,66.6,0
646,66.6,66.6,0
647,66.6,66.6,0
648,66.6,66.6,0
649,66.6,67.1,0
650,67.1,66.6,0
651,66.6,67.1,0
652,67.1,66.6,0
653,66.6,65.5,0
654,65.5,66.6,0
655,66.6,66.6,0
656,66.6,66.6,0
657,66.6,66.6,0
658,66.6,66.6,0
659,66.6,66.6,0
660,66.6,66.6,0
661,66.6,66.6,0
662,66.6,66.6,0
663,66.6,66.6,0
664,66.6,66.6,0
665,66.6,66.6,0
666,66.6,67.1,0
667,67.1,66.1,0
668,66.1,66.1,0
669,66.1,66.1,0
670,66.1,66.6,0
671,66.6,66.6,0
672,66.6,66.1,0
673,66.1,65.5,0
674,65.5,66.6,0
675,66.6,66.1,0
676,66.1,65.5,0
677,65.5,65.5,0
678,65.5,65.5,0
679,65.5,66.1,0
680,66.1,65.5,0
681,65.5,66.1,0
682,66.1,65.5,0
683,65.5,65.5,0
684,65.5,65.5,0
685,65.5,65.5,0
686,65.5,65.5,0
687,65.5,65.5,0
688,65.5,64.5,0
689,64.5,66.1,0
690,66.1,65.5,0
691,65.5,65.5,0
692,65.5,66.1,0
693,66.1,66.1,0
694,66.1,66.6,0
695,66.6,65.5,0
696,65.5,66.6,0
697,66.6,66.1,0
698,66.1,64.5,0
699,64.5,65.5,0
700,65.5,65.5,0
701,65.5,65,0
702,65,65.5,0
703,65.5,65.5,0
704,65.5,65.5,0
705,65.5,65.5,0
706,65.5,66.1,0
707,66.1,66.6,0
708,66.6,66.6,0
709,66.6,66.6,0
710,66.6,66.6,0
711,66.6,66.1,0
712,66.1,66.1,0
713,66.1,66.1,0
714,66.1,66.6,0
715,66.6,66.6,0
716,66.6,67.1,0
717,67.1,66.6,0
718,66.6,66.6,0
719,66.6,66.1,0
720,66.1,66.6,0
721,66.6,66.6,0
722,66.6,66.6,0
723,66.6,66.1,0
724,66.1,66.6,0
725,66.6,66.6,0
726,66.6,66.6,0
727,66.6,66.6,0
728,66.6,66.6,0
729,66.6,66.6,0
730,66.6,66.1,0
731,66.1,66.6,0
732,66.6,66.1,0
733,66.1,66.6,0
734,66.6,65.5,0
735,65.5,66.1,0
736,66.1,66.1,0
737,66.1,66.1,0
738,66.1,66.6,0
739,66.6,66.1,0
740,66.1,66.6,0
741,66.6,66.1,0
742,66.1,66.1,0
743,66.1,65,0
744,65,65.5,0
745,65.5,66.6,0
746,66.6,65.5,0
747,65.5,66.1,0
748,66.1,66.1,0
749,66.1,66.6,0
750,66.6,66.6,0
751,66.6,66.1,0
752,66.1,65.5,0
753,65.5,66.6,0
754,66.6,65.5,0
755,65.5,66.1,0
756,66.1,66.1,0
757,66.1,66.1,0
758,66.1,66.6,0
759,66.6,65.5,0
760,65.5,66.6,0
761,66.6,66.6,0
762,66.6,66.6,0
763,66.6,66.6,0
764,66.6,66.6,0
765,66.6,66.1,0
766,66.1,66.6,0
767,66.6,66.6,0
768,66.6,66.1,0
769,66.1,66.6,0
770,66.6,66.6,0
771,66.6,66.6,0
772,66.6,66.6,0
773,66.6,66.6,0
774,66.6,66.1,0
775,66.1,66.6,0
776,66.6,66.6,0
777,66.6,66.6,0
778,66.6,66.1,0
779,66.1,66.6,0
780,66.6,66.6,0
781,66.6,66.6,0
782,66.6,67.1,0
783,67.1,66.1,0
784,66.1,66.6,0
785,66.6,66.6,0
786,66.6,65.5,0
787,65.5,65.5,0
788,65.5,65.5,0
789,65.5,65,0
790,65,65.5,0
791,65.5,65,0
792,65,65.5,0
793,65.5,65,0
794,65,65.5,0
795,65.5,65.5,0
796,65.5,65.5,0
797,65.5,65.5,0
798,65.5,66.1,0
799,66.1,65.5,0
800,65.5,66.1,0
801,66.1,65.5,0
802,65.5,65.5,0
803,65.5,65.5,0
804,65.5,66.1,0
805,66.1,65.5,0
806,65.5,66.1,0
807,66.1,66.1,0
808,66.1,65.5,0
809,65.5,65.5,0
810,65.5,65.5,0
811,65.5,66.1,0
812,66.1,65.5,0
813,65.5,66.1,0
814,66.1,65,0
815,65,66.1,0
816,66.1,66.1,0
817,66.1,66.1,0
818,66.1,66.1,0
819,66.1,65.5,0
820,65.5,65.5,0
821,65.5,66.1,0
822,66.1,66.6,0
823,66.6,66.1,0
824,66.1,66.6,0
825,66.6,66.6,0
826,66.6,65.5,0
827,65.5,65.5,0
828,65.5,66.1,0
829,66.1,66.6,0
830,66.6,66.6,0
831,66.6,65.5,0
832,65.5,66.1,0
833,66.1,66.6,0
834,66.6,66.6,0
835,66.6,66.1,0
836,66.1,65.5,0
837,65.5,66.6,0
838,66.6,65.5,0
839,65.5,66.6,0
840,66.6,65.5,0
841,65.5,66.6,0
842,66.6,66.1,0
843,66.1,66.6,0
844,66.6,65.5,0
845,65.5,66.6,0
846,66.6,66.6,0
847,66.6,66.6,0
848,66.6,66.6,0
849,66.6,66.6,0
850,66.6,65.5,0
851,65.5,67.1,0
852,67.1,66.6,0
853,66.6,66.6,0
854,66.6,66.6,0
855,66.6,66.6,0
856,66.6,66.6,0
857,66.6,66.6,0
858,66.6,66.6,0
859,66.6,65,0
860,65,66.1,0
861,66.1,66.1,0
862,66.1,66.6,0
863,66.6,66.6,0
864,66.6,66.1,0
865,66.1,67.1,0
866,67.1,66.6,0
867,66.6,66.6,0
868,66.6,67.1,0
869,67.1,66.1,0
870,66.1,66.6,0
871,66.6,66.6,0
872,66.6,66.6,0
873,66.6,66.1,0
874,66.1,66.1,0
875,66.1,66.6,0
876,66.6,66.6,0
877,66.6,66.6,0
878,66.6,66.6,0
879,66.6,66.6,0
880,66.6,66.6,0
881,66.6,66.6,0
882,66.6,66.1,0
883,66.1,66.6,0
884,66.6,66.6,0
885,66.6,66.6,0
886,66.6,66.6,0
887,66.6,66.6,0
888,66.6,66.6,0
889,66.6,66.6,0
890,66.6,66.6,0
891,66.6,66.6,0
892,66.6,66.6,0
893,66.6,66.6,0
894,66.6,66.6,0
895,66.6,66.6,0
896,66.6,66.6,0
897,66.6,67.1,0
898,67.1,66.6,0
899,66.6,66.6,0
900,66.6,67.1,0
901,67.1,66.6,0
902,66.6,66.6,0
903,66.6,66.6,0
904,66.6,66.6,0
905,66.6,65.5,0
906,65.5,66.6,0
907,66.6,66.6,0
908,66.6,66.6,0
909,66.6,66.6,0
910,66.6,66.6,0
911,66.6,66.6,0
912,66.6,66.6,0
913,66.6,66.6,0
914,66.6,66.6,0
915,66.6,66.6,0
916,66.6,66.6,0
917,66.6,67.1,0
918,67.1,67.1,0
919,67.1,66.6,0
920,66.6,67.1,0
921,67.1,66.6,0
922,66.6,66.6,0
923,66.6,66.6,0
924,66.6,66.6,0
925,66.6,67.1,0
926,67.1,66.6,0
927,66.6,66.6,0
928,66.6,66.6,0
929,66.6,66.6,0
930,66.6,67.1,0
931,67.1,67.1,0
932,67.1,66.6,0
933,66.6,67.1,0
934,67.1,67.7,0
935,67.7,67.1,0
936,67.1,67.7,0
937,67.7,67.1,0
938,67.1,67.1,0
939,67.1,66.6,0
940,66.6,67.1,0
941,67.1,67.1,0
942,67.1,67.1,0
943,67.1,67.1,0
944,67.1,67.1,0
945,67.1,67.1,0
946,67.1,67.1,0
947,67.1,67.1,0
948,67.1,66.6,0
949,66.6,67.1,0
950,67.1,67.7,0
951,67.7,66.6,0
952,66.6,67.1,0
953,67.1,67.1,0
954,67.1,66.6,0
955,66.6,66.6,0
956,66.6,66.6,0
957,66.6,66.6,0
958,66.6,67.1,0
959,67.1,67.1,0
960,67.1,66.6,0
961,66.6,66.6,0
962,66.6,67.1,0
963,67.1,67.7,0
964,67.7,66.6,0
965,66.6,67.1,0
966,67.1,67.1,0
967,67.1,67.1,0
968,67.1,67.1,0
969,67.1,66.6,0
970,66.6,67.1,0
971,67.1,67.1,0
972,67.1,67.1,0
973,67.1,67.7,0
974,67.7,67.1,0
975,67.1,67.1,0
976,67.1,67.7,0
977,67.7,67.1,0
978,67.1,66.6,0
979,66.6,67.1,0
980,67.1,66.6,0
981,66.6,66.6,0
982,66.6,67.1,0
983,67.1,67.1,0
984,67.1,66.6,0
985,66.6,66.6,0
986,66.6,66.6,0
987,66.6,66.6,0
988,66.6,66.6,0
989,66.6,66.6,0
990,66.6,66.6,0
991,66.6,66.6,0
992,66.6,67.1,0
993,67.1,66.6,0
994,66.6,66.6,0
995,66.6,66.6,0
996,66.6,66.6,0
997,66.6,67.1,0
998,67.1,66.6,0
999,66.6,67.7,0
1000,67.7,67.1,0
1001,67.1,66.6,0
1002,66.6,67.7,0
1003,67.7,66.6,0
1004,66.6,67.1,0
1005,67.1,67.1,0
1006,67.1,67.7,0
1007,67.7,67.1,0
1008,67.1,67.1,0
1009,67.1,67.1,0
1010,67.1,66.6,0
1011,66.6,66.6,0
1012,66.6,66.6,0
1013,66.6,66.6,0
1014,66.6,67.1,0
1015,67.1,66.6,0
1016,66.6,66.6,0
1017,66.6,67.1,0
1018,67.1,67.7,0
1019,67.7,65.5,0
1020,65.5,66.6,0
1021,66.6,67.1,0
1022,67.1,66.6,0
1023,66.6,67.1,0
1024,67.1,67.1,0
1025,67.1,67.1,0
1026,67.1,67.1,0
1027,67.1,67.7,0
1028,67.7,66.6,0
1029,66.6,66.6,0
1030,66.6,66.6,0
1031,66.6,67.1,0
1032,67.1,67.1,0
1033,67.1,67.1,0
1034,67.1,67.1,0
1035,67.1,66.6,0
1036,66.6,66.6,0
1037,66.6,67.1,0
1038,67.1,67.1,0
1039,67.1,67.7,0
1040,67.7,67.1,0
1041,67.1,67.1,0
1042,67.1,67.1,0
1043,67.1,67.1,0
1044,67.1,67.1,0
1045,67.1,66.6,0
1046,66.6,67.1,0
1047,67.1,67.1,0
1048,67.1,67.7,0
1049,67.7,67.1,0
1050,67.1,67.7,0
1051,67.7,66.6,0
1052,66.6,66.6,0
1053,66.6,66.6,0
1054,66.6,67.1,0
1055,67.1,67.1,0
1056,67.1,66.6,0
1057,66.6,67.1,0
1058,67.1,66.6,0
1059,66.6,67.1,0
1060,67.1,66.6,0
1061,66.6,67.1,0
1062,67.1,66.6,0
1063,66.6,67.1,0
1064,67.1,66.6,0
1065,66.6,67.1,0
1066,67.1,67.1,0
1067,67.1,67.1,0
1068,67.1,67.1,0
1069,67.1,66.6,0
1070,66.6,67.7,0
1071,67.7,67.7,0
1072,67.7,67.1,0
1073,67.1,67.1,0
1074,67.1,67.1,0
1075,67.1,67.1,0
1076,67.1,67.7,0
1077,67.7,66.6,0
1078,66.6,67.1,0
1079,67.1,67.1,0
1080,67.1,67.1,0
1081,67.1,66.6,0
1082,66.6,67.1,0
1083,67.1,66.6,0
1084,66.6,66.6,0
1085,66.6,66.6,0
1086,66.6,66.6,0
1087,66.6,66.6,0
1088,66.6,66.6,0
1089,66.6,67.1,0
1090,67.1,66.6,0
1091,66.6,67.7,0
1092,67.7,67.1,0
1093,67.1,67.1,0
1094,67.1,67.7,0
1095,67.7,67.1,0
1096,67.1,67.7,0
1097,67.7,67.1,0
1098,67.1,67.7,0
1099,67.7,67.1,0
1100,67.1,67.7,0
1101,67.7,67.7,0
1102,67.7,66.6,0
1103,66.6,66.6,0
1104,66.6,66.6,0
1105,66.6,66.6,0
1106,66.6,66.6,0
1107,66.6,66.6,0
1108,66.6,67.1,0
1109,67.1,66.6,0
1110,66.6,67.1,0
1111,67.1,66.6,0
1112,66.6,67.1,0
1113,67.1,67.7,0
1114,67.7,67.7,0
1115,67.7,67.1,0
1116,67.1,66.6,0
1117,66.6,67.1,0
1118,67.1,67.7,0
1119,67.7,67.7,0
1120,67.7,67.7,0
1121,67.7,67.7,0
1122,67.7,67.1,0
1123,67.1,67.7,0
1124,67.7,67.1,0
1125,67.1,67.1,0
1126,67.1,67.1,0
1127,67.1,67.1,0
1128,67.1,67.1,0
1129,67.1,67.1,0
1130,67.1,67.7,0
1131,67.7,67.1,0
1132,67.1,67.1,0
1133,67.1,67.1,0
1134,67.1,67.7,0
1135,67.7,67.1,0
1136,67.1,67.1,0
1137,67.1,66.6,0
1138,66.6,67.7,0
1139,67.7,66.6,0
1140,66.6,67.1,0
1141,67.1,67.7,0
1142,67.7,67.7,0
1143,67.7,67.1,0
1144,67.1,67.7,0
1145,67.7,66.6,0
1146,66.6,67.1,0
1147,67.1,66.6,0
1148,66.6,66.6,0
1149,66.6,67.7,0
1150,67.7,67.1,0
1151,67.1,67.1,0
1152,67.1,66.6,0
1153,66.6,67.1,0
1154,67.1,66.6,0
1155,66.6,67.1,0
1156,67.1,67.7,0
1157,67.7,66.6,0
1158,66.6,66.6,0
1159,66.6,67.7,0
1160,67.7,67.7,0
1161,67.7,67.1,0
1162,67.1,67.7,0
1163,67.7,67.1,0
1164,67.1,67.7,0
1165,67.7,67.7,0
1166,67.7,67.1,0
1167,67.1,67.1,0
1168,67.1,66.6,0
1169,66.6,67.7,0
1170,67.7,66.6,0
1171,66.6,66.6,0
1172,66.6,66.6,0
1173,66.6,66.6,0
1174,66.6,66.6,0
1175,66.6,67.1,0
1176,67.1,67.1,0
1177,67.1,66.6,0
1178,66.6,66.6,0
1179,66.6,66.6,0
1180,66.6,67.7,0
1181,67.7,66.6,0
1182,66.6,66.6,0
1183,66.6,66.6,0
1184,66.6,66.6,0
1185,66.6,66.6,0
1186,66.6,66.6,0
1187,66.6,66.6,0
1188,66.6,66.6,0
1189,66.6,66.6,0
1190,66.6,66.6,0
1191,66.6,67.1,0
1192,67.1,66.1,0
1193,66.1,66.6,0
1194,66.6,66.6,0
1195,66.6,66.1,0
1196,66.1,67.1,0
1197,67.1,66.6,0
1198,66.6,67.1,0
1199,67.1,66.6,0
1200,66.6,66.6,0
1201,66.6,66.6,0
1202,66.6,66.6,0
1203,66.6,67.7,0
1204,67.7,67.1,0
1205,67.1,66.6,0
1206,66.6,61.2,0
1207,61.2,65,0
1208,65,66.6,0
1209,66.6,66.6,0
1210,66.6,66.6,0
1211,66.6,66.6,0
1212,66.6,66.6,0
1213,66.6,66.6,0
1214,66.6,67.1,0
1215,67.1,67.1,0
1216,67.1,66.6,0
1217,66.6,66.6,0
1218,66.6,66.6,0
1219,66.6,67.1,0
1220,67.1,66.6,0
1221,66.6,66.6,0
1222,66.6,66.6,0
1223,66.6,66.6,0
1224,66.6,67.1,0
1225,67.1,66.6,0
1226,66.6,67.1,0
1227,67.1,66.6,0
1228,66.6,67.1,0
1229,67.1,67.1,0
1230,67.1,67.1,0
1231,67.1,66.6,0
1232,66.6,66.6,0
1233,66.6,66.6,0
1234,66.6,67.1,0
1235,67.1,66.6,0
1236,66.6,66.6,0
1237,66.6,66.6,0
1238,66.6,66.6,0
1239,66.6,66.6,0
1240,66.6,66.6,0
1241,66.6,66.1,0
1242,66.1,66.6,0
1243,66.6,66.6,0
1244,66.6,66.6,0
1245,66.6,67.1,0
1246,67.1,66.6,0
1247,66.6,66.6,0
1248,66.6,66.6,0
1249,66.6,67.1,0
1250,67.1,66.6,0
1251,66.6,66.6,0
1252,66.6,67.1,0
1253,67.1,66.6,0
1254,66.6,66.6,0
1255,66.6,66.6,0
1256,66.6,67.1,0
1257,67.1,67.1,0
1258,67.1,67.1,0
1259,67.1,67.1,0
1260,67.1,66.6,0
1261,66.6,66.6,0
1262,66.6,66.6,0
1263,66.6,66.6,0
1264,66.6,67.1,0
1265,67.1,66.6,0
1266,66.6,66.6,0
1267,66.6,66.6,0
1268,66.6,67.1,0
1269,67.1,66.6,0
1270,66.6,67.1,0
1271,67.1,66.6,0
1272,66.6,66.6,0
1273,66.6,66.6,0
1274,66.6,66.6,0
1275,66.6,66.6,0
1276,66.6,67.1,0
1277,67.1,66.6,0
1278,66.6,66.6,0
1279,66.6,67.1,0
1280,67.1,66.6,0
1281,66.6,67.1,0
1282,67.1,67.1,0
1283,67.1,66.6,0
1284,66.6,66.6,0
1285,66.6,67.1,0
1286,67.1,65.5,0
1287,65.5,65.5,0
1288,65.5,66.1,0
1289,66.1,66.6,0
1290,66.6,65.5,0
1291,65.5,66.6,0
1292,66.6,66.6,0
1293,66.6,66.6,0
1294,66.6,66.6,0
1295,66.6,66.6,0
1296,66.6,67.1,0
1297,67.1,66.6,0
1298,66.6,66.6,0
1299,66.6,66.6,0
1300,66.6,66.6,0
1301,66.6,66.6,0
1302,66.6,66.6,0
1303,66.6,66.6,0
1304,66.6,66.6,0
1305,66.6,66.6,0
1306,66.6,66.6,0
1307,66.6,66.6,0
1308,66.6,66.6,0
1309,66.6,67.1,0
1310,67.1,67.1,0
1311,67.1,66.6,0
1312,66.6,66.6,0
1313,66.6,67.1,0
1314,67.1,66.6,0
1315,66.6,66.6,0
1316,66.6,66.6,0
1317,66.6,66.6,0
1318,66.6,67.1,0
1319,67.1,66.6,0
1320,66.6,66.6,0
1321,66.6,66.6,0
1322,66.6,66.6,0
1323,66.6,66.6,0
1324,66.6,66.6,0
1325,66.6,66.6,0
1326,66.6,66.1,0
1327,66.1,66.6,0
1328,66.6,66.1,0
1329,66.1,66.1,0
1330,66.1,66.6,0
1331,66.6,66.6,0
1332,66.6,65,0
1333,65,65.5,0
1334,65.5,65.5,0
1335,65.5,66.1,0
1336,66.1,62.3,0
1337,62.3,65,0
1338,65,65.5,0
1339,65.5,65.5,0
1340,65.5,66.1,0
1341,66.1,66.1,0
1342,66.1,66.6,0
1343,66.6,66.6,0
1344,66.6,66.6,0
1345,66.6,66.6,0
1346,66.6,66.6,0
1347,66.6,66.6,0
1348,66.6,66.6,0
1349,66.6,66.6,0
1350,66.6,67.1,0
1351,67.1,66.6,0
1352,66.6,66.6,0
1353,66.6,66.6,0
1354,66.6,66.6,0
1355,66.6,67.1,0
1356,67.1,67.7,0
1357,67.7,66.1,0
1358,66.1,66.6,0
1359,66.6,66.6,0
1360,66.6,66.6,0
1361,66.6,67.1,0
1362,67.1,67.7,0
1363,67.7,67.1,0
1364,67.1,66.6,0
1365,66.6,66.6,0
1366,66.6,66.6,0
1367,66.6,66.6,0
1368,66.6,67.1,0
1369,67.1,67.1,0
1370,67.1,67.1,0
1371,67.1,66.6,0
1372,66.6,66.6,0
1373,66.6,66.6,0
1374,66.6,67.7,0
1375,67.7,67.1,0
1376,67.1,66.6,0
1377,66.6,66.6,0
1378,66.6,66.1,0
1379,66.1,66.6,0
1380,66.6,66.6,0
1381,66.6,66.6,0
1382,66.6,66.6,0
1383,66.6,66.6,0
1384,66.6,67.1,0
1385,67.1,66.6,0
1386,66.6,66.6,0
1387,66.6,66.6,0
1388,66.6,66.6,0
1389,66.6,66.6,0
1390,66.6,66.6,0
1391,66.6,66.6,0
1392,66.6,67.1,0
1393,67.1,67.1,0
1394,67.1,66.6,0
1395,66.6,66.6,0
1396,66.6,66.6,0
1397,66.6,67.1,0
1398,67.1,66.6,0
1399,66.6,67.1,0
1400,67.1,66.6,0
1401,66.6,66.6,0
1402,66.6,67.1,0
1403,67.1,67.1,0
1404,67.1,66.6,0
1405,66.6,66.6,0
1406,66.6,66.6,0
1407,66.6,66.6,0
1408,66.6,67.1,0
1409,67.1,66.6,0
1410,66.6,67.1,0
1411,67.1,67.1,0
1412,67.1,67.1,0
1413,67.1,67.1,0
1414,67.1,66.6,0
1415,66.6,66.6,0
1416,66.6,67.7,0
1417,67.7,67.7,0
1418,67.7,66.6,0
1419,66.6,66.6,0
1420,66.6,66.6,0
1421,66.6,66.1,0
1422,66.1,66.1,0
1423,66.1,66.6,0
1424,66.6,66.6,0
1425,66.6,66.6,0
1426,66.6,66.6,0
1427,66.6,66.6,0
1428,66.6,67.1,0
1429,67.1,66.6,0
1430,66.6,66.6,0
1431,66.6,67.1,0
1432,67.1,67.7,0
1433,67.7,66.6,0
1434,66.6,67.1,0
1435,67.1,67.1,0
1436,67.1,67.1,0
1437,67.1,67.1,0
1438,67.1,67.7,0
1439,67.7,67.1,0
1440,67.1,67.1,0
1441,67.1,67.7,0
1442,67.7,67.1,0
1443,67.1,66.6,0
1444,66.6,67.7,0
1445,67.7,67.7,0
1446,67.7,67.1,0
1447,67.1,70.9,0
1448,70.9,67.7,1
1449,67.7,71.4,0
1450,71.4,67.7,1
1451,67.7,70.9,0
1452,70.9,67.7,1
1453,67.7,70.4,0
1454,70.4,70.9,0
1455,70.9,70.4,1
1456,70.4,68.8,1
1457,68.8,69.8,0
1458,69.8,69.8,0
1459,69.8,70.9,0
1460,70.9,70.4,1
1461,70.4,67.1,1
1462,67.1,67.1,0
1463,67.1,66.6,0
1464,66.6,67.7,0
1465,67.7,67.1,0
1466,67.1,66.6,0
1467,66.6,67.1,0
1468,67.1,67.1,0
1469,67.1,67.1,0
1470,67.1,67.1,0
1471,67.1,68.8,0
1472,68.8,70.4,0
1473,70.4,70.9,0
1474,70.9,70.9,1
1475,70.9,71.4,1
1476,71.4,70.9,1
1477,70.9,72,1
1478,72,71.4,1
1479,71.4,72,1
1480,72,71.4,1
1481,71.4,73.1,1
1482,73.1,73.1,1
1483,73.1,73.1,1
1484,73.1,72.5,1
1485,72.5,73.1,1
1486,73.1,73.1,1
1487,73.1,73.1,1
1488,73.1,73.1,1
1489,73.1,73.1,1
1490,73.1,73.1,1
1491,73.1,73.1,1
1492,73.1,73.1,1
1493,73.1,73.1,1
1494,73.1,70.9,1
1495,70.9,69.8,1
1496,69.8,69.3,0
1497,69.3,68.8,0
1498,68.8,69.3,0
1499,69.3,68.8,0
1500,68.8,68.8,0
1501,68.8,69.3,0
1502,69.3,68.8,0
1503,68.8,68.8,0
1504,68.8,70.9,0
1505,70.9,69.8,1
1506,69.8,70.9,1
1507,70.9,70.9,1
1508,70.9,71.4,1
1509,71.4,70.9,1
1510,70.9,72,1
1511,72,72,1
1512,72,72,1
1513,72,72,1
1514,72,72,1
1515,72,72.5,1
1516,72.5,72.5,1
1517,72.5,72,1
1518,72,71.4,1
1519,71.4,73.1,1
1520,73.1,73.1,1
1521,73.1,72.5,1
1522,72.5,72.5,1
1523,72.5,72.5,1
1524,72.5,72.5,1
1525,72.5,73.1,1
1526,73.1,70.9,1
1527,70.9,69.3,1
1528,69.3,69.8,0
1529,69.8,68.8,0
1530,68.8,69.3,0
1531,69.3,69.3,0
1532,69.3,68.8,0
1533,68.8,68.8,0
1534,68.8,69.3,0
1535,69.3,69.8,0
1536,69.8,68.8,0
1537,68.8,68.8,0
1538,68.8,68.8,0
1539,68.8,68.8,0
1540,68.8,69.3,0
1541,69.3,68.8,0
1542,68.8,68.8,0
1543,68.8,68.2,0
1544,68.2,67.7,0
1545,67.7,68.8,0
1546,68.8,67.7,0
1547,67.7,70.4,0
1548,70.4,70.9,1
1549,70.9,69.8,1
1550,69.8,70.9,1
1551,70.9,71.4,1
1552,71.4,72,1
1553,72,72,1
1554,72,72.5,1
1555,72.5,72,1
1556,72,71.4,1
1557,71.4,72,1
1558,72,71.4,1
1559,71.4,72,1
1560,72,72,1
1561,72,72,1
1562,72,72,1
1563,72,72,1
1564,72,72.5,1
1565,72.5,72,1
1566,72,72,1
1567,72,72,1
1568,72,72,1
1569,72,71.4,1
1570,71.4,70.4,1
1571,70.4,69.8,1
1572,69.8,68.8,0
1573,68.8,69.3,0
1574,69.3,68.8,0
1575,68.8,68.8,0
1576,68.8,68.8,0
1577,68.8,68.8,0
1578,68.8,69.3,0
1579,69.3,68.8,0
1580,68.8,67.7,0
1581,67.7,67.7,0
1582,67.7,67.7,0
1583,67.7,68.2,0
1584,68.2,68.2,0
1585,68.2,67.7,0
1586,67.7,67.1,0
1587,67.1,67.1,0
1588,67.1,68.2,0
1589,68.2,69.3,0
1590,69.3,69.8,0
1591,69.8,70.9,0
1592,70.9,70.9,1
1593,70.9,70.9,1
1594,70.9,72,1
1595,72,72,1
1596,72,71.4,1
1597,71.4,72,1
1598,72,72.5,1
1599,72.5,72,1
1600,72,72,1
1601,72,72.5,1
1602,72.5,73.1,1
1603,73.1,73.6,1
1604,73.6,72.5,1
1605,72.5,73.1,1
1606,73.1,73.1,1
1607,73.1,73.6,1
1608,73.6,70.9,1
1609,70.9,69.8,1
1610,69.8,69.8,0
1611,69.8,69.8,0
1612,69.8,68.2,1
1613,68.2,69.3,0
1614,69.3,68.8,0
1615,68.8,68.8,0
1616,68.8,68.8,0
1617,68.8,68.8,0
1618,68.8,68.2,0
1619,68.2,68.8,0
1620,68.8,68.8,0
1621,68.8,68.8,0
1622,68.8,67.7,0
1623,67.7,67.7,0
1624,67.7,68.2,0
1625,68.2,67.7,0
1626,67.7,68.8,0
1627,68.8,67.7,0
1628,67.7,68.2,0
1629,68.2,67.7,0
1630,67.7,67.7,0
1631,67.7,67.7,0
1632,67.7,67.7,0
1633,67.7,68.2,0
1634,68.2,67.7,0
1635,67.7,68.2,0
1636,68.2,68.8,0
1637,68.8,67.7,0
1638,67.7,67.7,0
1639,67.7,68.2,0
1640,68.2,68.2,0
1641,68.2,68.8,0
1642,68.8,67.7,0
1643,67.7,68.8,0
1644,68.8,68.8,0
1645,68.8,68.2,0
1646,68.2,67.7,0
1647,67.7,68.8,0
1648,68.8,68.8,0
1649,68.8,68.8,0
1650,68.8,67.7,0
1651,67.7,67.7,0
1652,67.7,67.7,0
1653,67.7,69.3,0
1654,69.3,70.9,0
1655,70.9,70.4,1
1656,70.4,70.9,1
1657,70.9,71.4,1
1658,71.4,72,1
1659,72,72,1
1660,72,70.9,1
1661,70.9,72,1
1662,72,72,1
1663,72,72.5,1
1664,72.5,72,1
1665,72,72.5,1
1666,72.5,73.1,1
1667,73.1,72.5,1
1668,72.5,72.5,1
1669,72.5,73.1,1
1670,73.1,72.5,1
1671,72.5,73.1,1
1672,73.1,73.1,1
1673,73.1,72.5,1
1674,72.5,73.1,1
1675,73.1,71.4,1
1676,71.4,69.8,1
1677,69.8,70.9,0
1678,70.9,69.3,1
1679,69.3,69.8,0
1680,69.8,69.3,0
1681,69.3,69.3,0
1682,69.3,69.3,0
1683,69.3,68.8,0
1684,68.8,69.3,0
1685,69.3,68.8,0
1686,68.8,68.8,0
1687,68.8,68.8,0
1688,68.8,68.8,0
1689,68.8,69.3,0
1690,69.3,68.8,0
1691,68.8,68.8,0
1692,68.8,68.2,0
1693,68.2,68.8,0
1694,68.8,68.2,0
1695,68.2,68.8,0
1696,68.8,68.8,0
1697,68.8,68.8,0
1698,68.8,67.7,0
1699,67.7,68.8,0
1700,68.8,68.2,0
1701,68.2,68.2,0
1702,68.2,68.8,0
1703,68.8,68.8,0
1704,68.8,69.3,0
1705,69.3,69.3,0
1706,69.3,68.8,0
1707,68.8,67.7,0
1708,67.7,68.2,0
1709,68.2,68.8,0
1710,68.8,68.8,0
1711,68.8,68.8,0
1712,68.8,67.7,0
1713,67.7,67.7,0
1714,67.7,68.2,0
1715,68.2,67.7,0
1716,67.7,67.7,0
1717,67.7,68.8,0
1718,68.8,68.8,0
1719,68.8,67.7,0
1720,67.7,68.8,0
1721,68.8,68.8,0
1722,68.8,68.8,0
1723,68.8,68.8,0
1724,68.8,68.8,0
1725,68.8,68.8,0
1726,68.8,68.8,0
1727,68.8,68.8,0
1728,68.8,68.8,0
1729,68.8,67.7,0
1730,67.7,68.8,0
1731,68.8,67.7,0
1732,67.7,68.8,0
1733,68.8,69.3,0
1734,69.3,67.7,0
1735,67.7,68.8,0
1736,68.8,70.4,0
1737,70.4,70.9,1
1738,70.9,70.9,1
1739,70.9,72,1
1740,72,72,1
1741,72,72,1
1742,72,72,1
1743,72,72.5,1
1744,72.5,72,1
1745,72,72,1
1746,72,73.1,1
1747,73.1,73.1,1
1748,73.1,73.1,1
1749,73.1,73.1,1
1750,73.1,73.1,1
1751,73.1,73.1,1
1752,73.1,74.1,1
1753,74.1,73.6,1
1754,73.6,72.5,1
1755,72.5,73.1,1
1756,73.1,73.1,1
1757,73.1,73.6,1
1758,73.6,70.9,1
1759,70.9,69.8,1
1760,69.8,69.3,1
1761,69.3,69.8,0
1762,69.8,69.8,0
1763,69.8,69.3,0
1764,69.3,69.8,0
1765,69.8,69.3,0
1766,69.3,69.3,0
1767,69.3,68.8,0
1768,68.8,68.8,0
1769,68.8,68.8,0
1770,68.8,69.3,0
1771,69.3,69.3,0
1772,69.3,68.8,0
1773,68.8,68.8,0
1774,68.8,69.3,0
1775,69.3,68.2,0
1776,68.2,68.8,0
1777,68.8,68.2,0
1778,68.2,67.7,0
1779,67.7,68.8,0
1780,68.8,67.7,0
1781,67.7,67.7,0
1782,67.7,67.7,0
1783,67.7,67.7,0
1784,67.7,67.7,0
1785,67.7,68.2,0
1786,68.2,68.8,0
1787,68.8,67.7,0
1788,67.7,67.7,0
1789,67.7,67.7,0
1790,67.7,68.8,0
1791,68.8,68.8,0
1792,68.8,68.8,0
1793,68.8,67.7,0
1794,67.7,67.7,0
1795,67.7,67.7,0
1796,67.7,68.8,0
1797,68.8,67.7,0
1798,67.7,68.8,0
1799,68.8,67.7,0
1800,67.7,68.2,0
1801,68.2,68.8,0
1802,68.8,68.2,0
1803,68.2,67.7,0
1804,67.7,67.7,0
1805,67.7,67.7,0
1806,67.7,67.7,0
1807,67.7,67.7,0
1808,67.7,67.7,0
1809,67.7,68.8,0
1810,68.8,68.2,0
1811,68.2,68.8,0
1812,68.8,68.2,0
1813,68.2,67.7,0
1814,67.7,67.7,0
1815,67.7,68.8,0
1816,68.8,67.7,0
1817,67.7,68.2,0
1818,68.2,67.7,0
1819,67.7,68.8,0
1820,68.8,68.2,0
1821,68.2,67.1,0
1822,67.1,68.2,0
1823,68.2,68.8,0
1824,68.8,68.8,0
1825,68.8,68.2,0
1826,68.2,67.7,0
1827,67.7,68.8,0
1828,68.8,67.7,0
1829,67.7,67.7,0
1830,67.7,67.7,0
1831,67.7,67.7,0
1832,67.7,68.8,0
1833,68.8,68.8,0
1834,68.8,67.7,0
1835,67.7,68.2,0
1836,68.2,68.8,0
1837,68.8,67.7,0
1838,67.7,68.2,0
1839,68.2,67.7,0
1840,67.7,67.7,0
1841,67.7,67.7,0
1842,67.7,67.7,0
1843,67.7,67.7,0
1844,67.7,67.7,0
1845,67.7,67.7,0
1846,67.7,67.1,0
1847,67.1,67.1,0
1848,67.1,67.7,0
1849,67.7,67.7,0
1850,67.7,67.7,0
1851,67.7,67.7,0
1852,67.7,67.7,0
1853,67.7,70.4,0
1854,70.4,70.4,1
1855,70.4,70.9,1
1856,70.9,70.9,1
1857,70.9,71.4,1
1858,71.4,71.4,1
1859,71.4,70.9,1
1860,70.9,72,1
1861,72,71.4,1
1862,71.4,71.4,1
1863,71.4,72,1
1864,72,72.5,1
1865,72.5,72,1
1866,72,73.1,1
1867,73.1,73.1,1
1868,73.1,73.1,1
1869,73.1,73.1,1
1870,73.1,73.1,1
1871,73.1,73.6,1
1872,73.6,73.6,1
1873,73.6,73.1,1
1874,73.1,73.1,1
1875,73.1,71.4,1
1876,71.4,69.8,1
1877,69.8,69.8,0
1878,69.8,70.4,0
1879,70.4,68.8,1
1880,68.8,68.8,0
1881,68.8,69.3,0
1882,69.3,69.3,0
1883,69.3,69.3,0
1884,69.3,68.8,0
1885,68.8,68.8,0
1886,68.8,68.8,0
1887,68.8,68.8,0
1888,68.8,68.8,0
1889,68.8,69.8,0
1890,69.8,68.8,0
1891,68.8,69.3,0
1892,69.3,68.8,0
1893,68.8,68.8,0
1894,68.8,68.8,0
1895,68.8,68.8,0
1896,68.8,67.7,0
1897,67.7,68.2,0
1898,68.2,68.2,0
1899,68.2,68.8,0
1900,68.8,67.7,0
1901,67.7,67.7,0
1902,67.7,67.7,0
1903,67.7,68.2,0
1904,68.2,67.7,0
1905,67.7,67.7,0
1906,67.7,67.7,0
1907,67.7,67.7,0
1908,67.7,67.7,0
1909,67.7,67.7,0
1910,67.7,67.7,0
1911,67.7,67.7,0
1912,67.7,67.7,0
1913,67.7,67.7,0
1914,67.7,67.1,0
1915,67.1,66.6,0
1916,66.6,66.6,0
1917,66.6,67.1,0
1918,67.1,67.7,0
1919,67.7,67.7,0
1920,67.7,66.6,0
1921,66.6,67.1,0
1922,67.1,67.7,0
1923,67.7,67.7,0
1924,67.7,67.7,0
1925,67.7,67.1,0
1926,67.1,67.7,0
1927,67.7,68.8,0
1928,68.8,67.7,0
1929,67.7,67.7,0
1930,67.7,67.7,0
1931,67.7,67.7,0
1932,67.7,68.2,0
1933,68.2,67.7,0
1934,67.7,67.7,0
1935,67.7,67.7,0
1936,67.7,67.7,0
1937,67.7,67.7,0
1938,67.7,67.1,0
1939,67.1,67.7,0
1940,67.7,67.7,0
1941,67.7,67.7,0
1942,67.7,67.1,0
1943,67.1,67.7,0
1944,67.7,67.7,0
1945,67.7,67.1,0
1946,67.1,67.7,0
1947,67.7,67.1,0
1948,67.1,67.1,0
1949,67.1,67.7,0
1950,67.7,66.6,0
1951,66.6,67.1,0
1952,67.1,67.1,0
1953,67.1,67.1,0
1954,67.1,67.7,0
1955,67.7,67.7,0
1956,67.7,67.7,0
1957,67.7,67.1,0
1958,67.1,67.1,0
1959,67.1,67.7,0
1960,67.7,67.7,0
1961,67.7,67.7,0
1962,67.7,67.7,0
1963,67.7,67.7,0
1964,67.7,67.7,0
1965,67.7,67.7,0
1966,67.7,69.3,0
1967,69.3,69.8,0
1968,69.8,70.9,0
1969,70.9,70.4,1
1970,70.4,72,0
1971,72,71.4,1
1972,71.4,72,1
1973,72,72,1
1974,72,71.4,1
1975,71.4,72,1
1976,72,72.5,1
1977,72.5,72,1
1978,72,72.5,1
1979,72.5,73.1,1
1980,73.1,72,1
1981,72,72,1
1982,72,72.5,1
1983,72.5,72.5,1
1984,72.5,72.5,1
1985,72.5,73.1,1
1986,73.1,72,1
1987,72,72.5,1
1988,72.5,72,1
1989,72,70.9,1
1990,70.9,69.8,1
1991,69.8,69.8,0
1992,69.8,68.8,1
1993,68.8,69.3,0
1994,69.3,69.3,0
1995,69.3,69.3,0
1996,69.3,68.8,0
1997,68.8,69.3,0
1998,69.3,68.8,0
1999,68.8,68.8,0
2000,68.8,68.8,0
2001,68.8,68.8,0
2002,68.8,68.8,0
2003,68.8,68.8,0
2004,68.8,68.8,0
2005,68.8,68.8,0
2006,68.8,68.8,0
2007,68.8,68.2,0
2008,68.2,68.8,0
2009,68.8,67.7,0
2010,67.7,68.2,0
2011,68.2,68.8,0
2012,68.8,67.7,0
2013,67.7,69.3,0
2014,69.3,68.8,0
2015,68.8,67.7,0
2016,67.7,67.7,0
2017,67.7,68.8,0
2018,68.8,67.7,0
2019,67.7,67.7,0
2020,67.7,67.7,0
2021,67.7,68.2,0
2022,68.2,67.7,0
2023,67.7,68.8,0
2024,68.8,67.7,0
2025,67.7,67.7,0
2026,67.7,67.7,0
2027,67.7,67.7,0
2028,67.7,67.1,0
2029,67.1,67.7,0
2030,67.7,67.7,0
2031,67.7,67.7,0
2032,67.7,67.1,0
2033,67.1,68.2,0
2034,68.2,67.1,0
2035,67.1,67.7,0
2036,67.7,67.7,0
2037,67.7,68.2,0
2038,68.2,67.7,0
2039,67.7,68.2,0
2040,68.2,68.8,0
2041,68.8,67.7,0
2042,67.7,66.6,0
2043,66.6,67.1,0
2044,67.1,67.7,0
2045,67.7,67.7,0
2046,67.7,67.7,0
2047,67.7,67.7,0
2048,67.7,67.7,0
2049,67.7,67.7,0
2050,67.7,67.7,0
2051,67.7,67.7,0
2052,67.7,68.8,0
2053,68.8,67.7,0
2054,67.7,67.1,0
2055,67.1,67.7,0
2056,67.7,67.7,0
2057,67.7,67.7,0
2058,67.7,67.7,0
2059,67.7,68.8,0
2060,68.8,68.2,0
2061,68.2,67.7,0
2062,67.7,68.8,0
2063,68.8,68.8,0
2064,68.8,67.7,0
2065,67.7,68.8,0
2066,68.8,67.7,0
2067,67.7,67.7,0
2068,67.7,68.2,0
2069,68.2,68.2,0
2070,68.2,68.2,0
2071,68.2,68.8,0
2072,68.8,68.2,0
2073,68.2,68.8,0
2074,68.8,68.8,0
2075,68.8,68.8,0
2076,68.8,68.8,0
2077,68.8,68.8,0
2078,68.8,68.8,0
2079,68.8,68.8,0
2080,68.8,68.8,0
2081,68.8,67.7,0
2082,67.7,68.8,0
2083,68.8,67.7,0
2084,67.7,67.7,0
2085,67.7,67.7,0
2086,67.7,68.8,0
2087,68.8,71.4,0
2088,71.4,70.9,1
2089,70.9,70.9,1
2090,70.9,72,1
2091,72,71.4,1
2092,71.4,71.4,1
2093,71.4,72,1
2094,72,72,1
2095,72,72,1
2096,72,72.5,1
2097,72.5,72,1
2098,72,72,1
2099,72,72,1
2100,72,73.1,1
2101,73.1,73.1,1
2102,73.1,73.1,1
2103,73.1,73.1,1
2104,73.1,72.5,1
2105,72.5,73.1,1
2106,73.1,72,1
2107,72,72.5,1
2108,72.5,73.1,1
2109,73.1,70.4,1
2110,70.4,68.8,1
2111,68.8,69.8,0
2112,69.8,68.8,0
2113,68.8,69.3,0
2114,69.3,68.8,0
2115,68.8,69.3,0
2116,69.3,69.3,0
2117,69.3,69.3,0
2118,69.3,68.8,0
2119,68.8,68.8,0
2120,68.8,68.8,0
2121,68.8,68.2,0
2122,68.2,68.2,0
2123,68.2,68.8,0
2124,68.8,68.8,0
2125,68.8,68.8,0
2126,68.8,68.8,0
2127,68.8,68.8,0
2128,68.8,68.8,0
2129,68.8,68.2,0
2130,68.2,67.7,0
2131,67.7,68.8,0
2132,68.8,68.2,0
2133,68.2,68.2,0
2134,68.2,67.7,0
2135,67.7,68.8,0
2136,68.8,68.2,0
2137,68.2,68.2,0
2138,68.2,67.7,0
2139,67.7,68.2,0
2140,68.2,68.2,0
2141,68.2,67.7,0
2142,67.7,67.7,0
2143,67.7,67.7,0
2144,67.7,68.2,0
2145,68.2,67.7,0
2146,67.7,67.7,0
2147,67.7,68.8,0
2148,68.8,67.7,0
2149,67.7,68.8,0
2150,68.8,67.7,0
2151,67.7,68.8,0
2152,68.8,67.7,0
2153,67.7,68.2,0
2154,68.2,68.2,0
2155,68.2,68.2,0
2156,68.2,67.7,0
2157,67.7,67.7,0
2158,67.7,67.7,0
2159,67.7,67.7,0
2160,67.7,68.2,0
2161,68.2,68.2,0
2162,68.2,67.7,0
2163,67.7,67.7,0
2164,67.7,67.7,0
2165,67.7,67.7,0
2166,67.7,67.7,0
2167,67.7,67.7,0
2168,67.7,68.2,0
2169,68.2,67.7,0
2170,67.7,67.7,0
2171,67.7,67.7,0
2172,67.7,67.7,0
2173,67.7,68.2,0
2174,68.2,68.2,0
2175,68.2,68.2,0
2176,68.2,67.7,0
2177,67.7,68.2,0
2178,68.2,67.1,0
2179,67.1,67.7,0
2180,67.7,67.7,0
2181,67.7,66.6,0
2182,66.6,67.7,0
2183,67.7,67.7,0
2184,67.7,67.7,0
2185,67.7,67.7,0
2186,67.7,68.2,0
2187,68.2,67.7,0
2188,67.7,67.7,0
2189,67.7,68.2,0
2190,68.2,67.7,0
2191,67.7,67.7,0
2192,67.7,67.7,0
2193,67.7,67.7,0
2194,67.7,67.7,0
2195,67.7,68.2,0
2196,68.2,68.2,0
2197,68.2,67.7,0
2198,67.7,67.7,0
2199,67.7,68.2,0
2200,68.2,68.2,0
2201,68.2,68.2,0
2202,68.2,67.7,0
2203,67.7,67.1,0
2204,67.1,68.8,0
2205,68.8,67.7,0
2206,67.7,67.7,0
2207,67.7,67.7,0
2208,67.7,67.1,0
2209,67.1,67.7,0
2210,67.7,67.1,0
2211,67.1,67.1,0
2212,67.1,67.7,0
2213,67.7,67.1,0
2214,67.1,67.1,0
2215,67.1,67.7,0
2216,67.7,67.1,0
2217,67.1,67.7,0
2218,67.7,67.1,0
2219,67.1,67.7,0
2220,67.7,67.7,0
2221,67.7,67.1,0
2222,67.1,67.1,0
2223,67.1,67.7,0
2224,67.7,67.7,0
2225,67.7,67.1,0
2226,67.1,66.6,0
2227,66.6,66.6,0
2228,66.6,67.7,0
2229,67.7,67.1,0
2230,67.1,67.1,0
2231,67.1,67.7,0
2232,67.7,67.1,0
2233,67.1,67.7,0
2234,67.7,67.7,0
2235,67.7,67.1,0
2236,67.1,67.7,0
2237,67.7,67.7,0
2238,67.7,67.7,0
2239,67.7,67.1,0
2240,67.1,67.7,0
2241,67.7,68.2,0
2242,68.2,67.7,0
2243,67.7,67.1,0
2244,67.1,67.7,0
2245,67.7,67.7,0
2246,67.7,67.7,0
2247,67.7,67.7,0
2248,67.7,67.7,0
2249,67.7,67.7,0
2250,67.7,67.7,0
2251,67.7,68.2,0
2252,68.2,68.8,0
2253,68.8,68.8,0
2254,68.8,68.2,0
2255,68.2,68.2,0
2256,68.2,67.7,0
2257,67.7,67.7,0
2258,67.7,68.2,0
2259,68.2,67.7,0
2260,67.7,67.7,0
2261,67.7,67.7,0
2262,67.7,67.7,0
2263,67.7,68.8,0
2264,68.8,67.7,0
2265,67.7,67.7,0
2266,67.7,67.7,0
2267,67.7,67.7,0
2268,67.7,67.7,0
2269,67.7,67.7,0
2270,67.7,68.8,0
2271,68.8,67.7,0
2272,67.7,67.7,0
2273,67.7,67.7,0
2274,67.7,68.2,0
2275,68.2,67.1,0
2276,67.1,67.7,0
2277,67.7,67.7,0
2278,67.7,67.7,0
2279,67.7,67.1,0
2280,67.1,67.7,0
2281,67.7,67.7,0
2282,67.7,68.8,0
2283,68.8,67.7,0
2284,67.7,67.7,0
2285,67.7,67.1,0
2286,67.1,67.7,0
2287,67.7,67.7,0
2288,67.7,67.7,0
2289,67.7,67.7,0
2290,67.7,68.2,0
2291,68.2,67.7,0
2292,67.7,69.8,0
2293,69.8,69.8,1
2294,69.8,70.9,1
2295,70.9,71.4,1
2296,71.4,71.4,1
2297,71.4,72.5,1
2298,72.5,72.5,1
2299,72.5,72,1
2300,72,73.1,1
2301,73.1,73.1,1
2302,73.1,73.1,1
2303,73.1,73.1,1
2304,73.1,73.1,1
2305,73.1,73.1,1
2306,73.1,73.1,1
2307,73.1,73.1,1
2308,73.1,73.1,1
2309,73.1,74.1,1
2310,74.1,73.6,1
2311,73.6,73.1,1
2312,73.1,74.1,1
2313,74.1,73.6,1
2314,73.6,70.9,1
2315,70.9,70.9,1
2316,70.9,69.8,0
2317,69.8,68.8,1
2318,68.8,69.3,0
2319,69.3,69.3,0
2320,69.3,68.8,0
2321,68.8,69.3,0
2322,69.3,69.3,0
2323,69.3,69.3,0
2324,69.3,68.8,0
2325,68.8,68.8,0
2326,68.8,68.8,0
2327,68.8,68.8,0
2328,68.8,68.8,0
2329,68.8,67.7,0
2330,67.7,68.2,0
2331,68.2,68.8,0
2332,68.8,68.8,0
2333,68.8,68.8,0
2334,68.8,68.8,0
2335,68.8,68.8,0
2336,68.8,68.2,0
2337,68.2,67.7,0
2338,67.7,68.8,0
2339,68.8,68.8,0
2340,68.8,68.8,0
2341,68.8,68.8,0
2342,68.8,68.8,0
2343,68.8,67.7,0
2344,67.7,68.2,0
2345,68.2,67.7,0
2346,67.7,68.8,0
2347,68.8,67.7,0
2348,67.7,67.7,0
2349,67.7,67.7,0
2350,67.7,67.7,0
2351,67.7,67.7,0
2352,67.7,67.7,0
2353,67.7,66.6,0
2354,66.6,67.1,0
2355,67.1,67.1,0
2356,67.1,66.6,0
2357,66.6,67.1,0
2358,67.1,67.7,0
2359,67.7,67.1,0
2360,67.1,67.1,0
2361,67.1,67.7,0
2362,67.7,66.6,0
2363,66.6,66.6,0
2364,66.6,67.7,0
2365,67.7,67.7,0
2366,67.7,67.1,0
2367,67.1,67.1,0
2368,67.1,67.1,0
2369,67.1,66.6,0
2370,66.6,67.1,0
2371,67.1,67.1,0
2372,67.1,66.6,0
2373,66.6,66.6,0
2374,66.6,64.5,0
2375,64.5,65,0
2376,65,65.5,0
2377,65.5,66.1,0
2378,66.1,66.6,0
2379,66.6,66.6,0
2380,66.6,66.6,0
2381,66.6,66.6,0
2382,66.6,67.7,0
2383,67.7,67.1,0
2384,67.1,66.6,0
2385,66.6,67.1,0
2386,67.1,67.1,0
2387,67.1,67.7,0
2388,67.7,67.1,0
2389,67.1,67.7,0
2390,67.7,66.6,0
2391,66.6,67.7,0
2392,67.7,67.1,0
2393,67.1,68.2,0
2394,68.2,67.7,0
2395,67.7,67.7,0
2396,67.7,67.7,0
2397,67.7,67.7,0
2398,67.7,67.1,0
2399,67.1,67.7,0
2400,67.7,67.7,0
2401,67.7,68.2,0
2402,68.2,67.7,0
2403,67.7,67.7,0
2404,67.7,67.7,0
2405,67.7,68.8,0
2406,68.8,67.7,0
2407,67.7,68.2,0
2408,68.2,67.7,0
2409,67.7,68.8,0
2410,68.8,67.7,0
2411,67.7,67.7,0
2412,67.7,67.7,0
2413,67.7,67.7,0
2414,67.7,67.7,0
2415,67.7,67.7,0
2416,67.7,68.8,0
2417,68.8,67.7,0
2418,67.7,68.8,0
2419,68.8,68.8,0
2420,68.8,67.7,0
2421,67.7,68.8,0
2422,68.8,68.8,0
2423,68.8,68.8,0
2424,68.8,68.8,0
2425,68.8,67.7,0
2426,67.7,67.7,0
2427,67.7,67.7,0
2428,67.7,67.7,0
2429,67.7,68.2,0
2430,68.2,68.2,0
2431,68.2,68.2,0
2432,68.2,68.8,0
2433,68.8,67.7,0
2434,67.7,67.7,0
2435,67.7,67.7,0
2436,67.7,67.7,0
2437,67.7,68.8,0
2438,68.8,68.2,0
2439,68.2,67.7,0
2440,67.7,67.7,0
2441,67.7,68.8,0
2442,68.8,67.7,0
2443,67.7,67.7,0
2444,67.7,67.7,0
2445,67.7,68.2,0
2446,68.2,68.2,0
2447,68.2,68.8,0
2448,68.8,68.8,0
2449,68.8,68.8,0
2450,68.8,67.7,0
2451,67.7,68.2,0
2452,68.2,69.3,0
2453,69.3,67.7,0
2454,67.7,68.8,0
2455,68.8,68.8,0
2456,68.8,69.3,0
2457,69.3,68.8,0
2458,68.8,68.8,0
2459,68.8,68.8,0
2460,68.8,68.8,0
2461,68.8,68.8,0
2462,68.8,68.8,0
2463,68.8,68.8,0
2464,68.8,67.7,0
2465,67.7,68.8,0
2466,68.8,67.7,0
2467,67.7,67.7,0
2468,67.7,67.7,0
2469,67.7,67.7,0
2470,67.7,67.1,0
2471,67.1,67.1,0
2472,67.1,67.1,0
2473,67.1,67.7,0
2474,67.7,67.7,0
2475,67.7,67.7,0
2476,67.7,67.1,0
2477,67.1,68.2,0
2478,68.2,68.8,0
2479,68.8,67.7,0
2480,67.7,67.7,0
2481,67.7,67.7,0
2482,67.7,67.7,0
2483,67.7,67.7,0
2484,67.7,67.1,0
2485,67.1,68.8,0
2486,68.8,67.7,0
2487,67.7,67.1,0
2488,67.1,67.7,0
2489,67.7,68.8,0
2490,68.8,67.7,0
2491,67.7,68.2,0
2492,68.2,67.7,0
2493,67.7,68.8,0
2494,68.8,67.7,0
2495,67.7,68.2,0
2496,68.2,68.8,0
2497,68.8,68.2,0
2498,68.2,68.2,0
2499,68.2,68.2,0
2500,68.2,67.7,0
2501,67.7,68.2,0
2502,68.2,68.8,0
2503,68.8,68.8,0
2504,68.8,68.2,0
2505,68.2,67.7,0
2506,67.7,68.2,0
2507,68.2,68.2,0
2508,68.2,68.2,0
2509,68.2,67.7,0
2510,67.7,67.1,0
2511,67.1,68.8,0
2512,68.8,68.2,0
2513,68.2,67.7,0
2514,67.7,68.2,0
2515,68.2,67.7,0
2516,67.7,68.8,0
2517,68.8,68.2,0
2518,68.2,67.7,0
2519,67.7,67.7,0
2520,67.7,67.7,0
2521,67.7,67.1,0
2522,67.1,67.7,0
2523,67.7,67.7,0
2524,67.7,68.2,0
2525,68.2,67.7,0
2526,67.7,68.2,0
2527,68.2,67.1,0
2528,67.1,67.7,0
2529,67.7,67.7,0
2530,67.7,67.7,0
2531,67.7,67.7,0
2532,67.7,67.7,0
2533,67.7,67.7,0
2534,67.7,67.7,0
2535,67.7,68.2,0
2536,68.2,68.2,0
2537,68.2,67.7,0
2538,67.7,67.7,0
2539,67.7,68.2,0
2540,68.2,68.2,0
2541,68.2,67.7,0
2542,67.7,67.7,0
2543,67.7,68.2,0
2544,68.2,68.8,0
2545,68.8,68.8,0
2546,68.8,67.7,0
2547,67.7,67.7,0
2548,67.7,67.7,0
2549,67.7,67.1,0
2550,67.1,68.2,0
2551,68.2,68.2,0
2552,68.2,68.2,0
2553,68.2,68.2,0
2554,68.2,67.1,0
2555,67.1,68.2,0
2556,68.2,68.8,0
2557,68.8,67.7,0
2558,67.7,68.8,0
2559,68.8,68.2,0
2560,68.2,67.7,0
2561,67.7,68.2,0
2562,68.2,68.8,0
2563,68.8,68.8,0
2564,68.8,67.7,0
2565,67.7,67.7,0
2566,67.7,68.8,0
2567,68.8,67.7,0
2568,67.7,67.7,0
2569,67.7,67.7,0
2570,67.7,67.1,0
2571,67.1,67.7,0
2572,67.7,67.1,0
2573,67.1,67.1,0
2574,67.1,66.6,0
2575,66.6,66.6,0
2576,66.6,66.6,0
2577,66.6,67.1,0
2578,67.1,66.6,0
2579,66.6,67.1,0
2580,67.1,67.1,0
2581,67.1,67.7,0
2582,67.7,66.6,0
2583,66.6,67.1,0
2584,67.1,67.1,0
2585,67.1,67.1,0
2586,67.1,67.7,0
2587,67.7,68.8,0
2588,68.8,69.8,0
2589,69.8,70.9,1
2590,70.9,70.9,1
2591,70.9,71.4,1
2592,71.4,72,1
2593,72,72,1
2594,72,72,1
2595,72,72,1
2596,72,73.1,1
2597,73.1,73.1,1
2598,73.1,73.1,1
2599,73.1,73.1,1
2600,73.1,72,1
2601,72,73.1,1
2602,73.1,73.1,1
2603,73.1,72,1
2604,72,73.1,1
2605,73.1,73.1,1
2606,73.1,73.1,1
2607,73.1,73.1,1
2608,73.1,73.1,1
2609,73.1,73.1,1
2610,73.1,70.9,1
2611,70.9,69.8,1
2612,69.8,68.8,1
2613,68.8,69.8,0
2614,69.8,69.3,0
2615,69.3,69.3,0
2616,69.3,68.8,0
2617,68.8,69.3,0
2618,69.3,67.7,0
2619,67.7,68.8,0
2620,68.8,68.8,0
2621,68.8,68.8,0
2622,68.8,68.8,0
2623,68.8,67.7,0
2624,67.7,68.8,0
2625,68.8,68.8,0
2626,68.8,68.2,0
2627,68.2,67.7,0
2628,67.7,67.7,0
2629,67.7,67.7,0
2630,67.7,67.7,0
2631,67.7,67.7,0
2632,67.7,68.2,0
2633,68.2,67.7,0
2634,67.7,67.1,0
2635,67.1,67.7,0
2636,67.7,67.7,0
2637,67.7,67.7,0
2638,67.7,68.8,0
2639,68.8,68.2,0
2640,68.2,68.2,0
2641,68.2,67.7,0
2642,67.7,68.8,0
2643,68.8,68.8,0
2644,68.8,68.2,0
2645,68.2,67.7,0
2646,67.7,69.3,0
2647,69.3,68.8,0
2648,68.8,69.3,0
2649,69.3,68.2,0
2650,68.2,68.2,0
2651,68.2,68.8,0
2652,68.8,68.8,0
2653,68.8,67.7,0
2654,67.7,68.8,0
2655,68.8,68.8,0
2656,68.8,68.8,0
2657,68.8,67.7,0
2658,67.7,68.8,0
2659,68.8,67.7,0
2660,67.7,67.7,0
2661,67.7,67.7,0
2662,67.7,67.7,0
2663,67.7,68.2,0
2664,68.2,67.7,0
2665,67.7,68.8,0
2666,68.8,67.7,0
2667,67.7,68.8,0
2668,68.8,67.7,0
2669,67.7,68.8,0
2670,68.8,68.8,0
2671,68.8,67.7,0
2672,67.7,68.8,0
2673,68.8,68.8,0
2674,68.8,67.7,0
2675,67.7,67.7,0
2676,67.7,67.7,0
2677,67.7,67.1,0
2678,67.1,67.7,0
2679,67.7,67.1,0
2680,67.1,67.7,0
2681,67.7,67.7,0
2682,67.7,67.7,0
2683,67.7,68.2,0
2684,68.2,67.1,0
2685,67.1,67.7,0
2686,67.7,68.2,0
2687,68.2,67.7,0
2688,67.7,67.7,0
2689,67.7,67.7,0
2690,67.7,67.7,0
2691,67.7,67.7,0
2692,67.7,67.7,0
2693,67.7,67.7,0
2694,67.7,67.7,0
2695,67.7,67.1,0
2696,67.1,68.2,0
2697,68.2,67.7,0
2698,67.7,67.7,0
2699,67.7,68.2,0
2700,68.2,67.7,0
2701,67.7,67.7,0
2702,67.7,68.2,0
2703,68.2,67.7,0
2704,67.7,67.7,0
2705,67.7,67.7,0
2706,67.7,68.8,0
2707,68.8,67.7,0
2708,67.7,67.7,0
2709,67.7,68.8,0
2710,68.8,68.2,0
2711,68.2,68.2,0
2712,68.2,67.7,0
2713,67.7,67.7,0
2714,67.7,67.7,0
2715,67.7,67.7,0
2716,67.7,67.7,0
2717,67.7,68.2,0
2718,68.2,67.7,0
2719,67.7,68.2,0
2720,68.2,67.7,0
2721,67.7,68.2,0
2722,68.2,68.8,0
2723,68.8,70.4,0
2724,70.4,70.9,1
2725,70.9,70.9,1
2726,70.9,72,1
2727,72,72,1
2728,72,72,1
2729,72,72.5,1
2730,72.5,72,1
2731,72,72.5,1
2732,72.5,73.1,1
2733,73.1,73.1,1
2734,73.1,73.1,1
2735,73.1,73.1,1
2736,73.1,73.1,1
2737,73.1,73.1,1
2738,73.1,73.1,1
2739,73.1,73.1,1
2740,73.1,73.6,1
2741,73.6,73.6,1
2742,73.6,74.1,1
2743,74.1,74.1,1
2744,74.1,71.4,1
2745,71.4,70.9,1
2746,70.9,69.8,1
2747,69.8,70.4,0
2748,70.4,69.3,1
2749,69.3,69.8,0
2750,69.8,69.3,0
2751,69.3,69.3,0
2752,69.3,69.8,0
2753,69.8,69.8,0
2754,69.8,69.3,0
2755,69.3,68.8,0
2756,68.8,69.8,0
2757,69.8,68.8,0
2758,68.8,68.8,0
2759,68.8,68.8,0
2760,68.8,68.8,0
2761,68.8,69.3,0
2762,69.3,68.8,0
2763,68.8,69.3,0
2764,69.3,68.8,0
2765,68.8,69.3,0
2766,69.3,68.8,0
2767,68.8,68.8,0
2768,68.8,68.8,0
2769,68.8,68.2,0
2770,68.2,68.8,0
2771,68.8,68.8,0
2772,68.8,68.8,0
2773,68.8,68.8,0
2774,68.8,68.8,0
2775,68.8,68.8,0
2776,68.8,68.8,0
2777,68.8,68.8,0
2778,68.8,68.8,0
2779,68.8,68.8,0
2780,68.8,67.7,0
2781,67.7,68.2,0
2782,68.2,67.7,0
2783,67.7,68.2,0
2784,68.2,68.8,0
2785,68.8,67.7,0
2786,67.7,67.7,0
2787,67.7,67.7,0
2788,67.7,67.7,0
2789,67.7,67.7,0
2790,67.7,67.7,0
2791,67.7,67.7,0
2792,67.7,68.8,0
2793,68.8,68.2,0
2794,68.2,68.8,0
2795,68.8,68.8,0
2796,68.8,67.1,0
2797,67.1,67.7,0
2798,67.7,67.7,0
2799,67.7,67.7,0
2800,67.7,67.7,0
2801,67.7,67.1,0
2802,67.1,67.7,0
2803,67.7,68.2,0
2804,68.2,67.7,0
2805,67.7,68.8,0
2806,68.8,67.7,0
2807,67.7,68.8,0
2808,68.8,68.8,0
2809,68.8,68.2,0
2810,68.2,67.7,0
2811,67.7,68.8,0
2812,68.8,68.2,0
2813,68.2,67.7,0
2814,67.7,67.7,0
2815,67.7,68.8,0
2816,68.8,67.7,0
2817,67.7,68.8,0
2818,68.8,68.2,0
2819,68.2,68.8,0
2820,68.8,68.2,0
2821,68.2,68.2,0
2822,68.2,68.8,0
2823,68.8,68.8,0
2824,68.8,68.2,0
2825,68.2,68.8,0
2826,68.8,68.8,0
2827,68.8,68.8,0
2828,68.8,68.8,0
2829,68.8,68.2,0
2830,68.2,67.7,0
2831,67.7,68.2,0
2832,68.2,67.7,0
2833,67.7,67.7,0
2834,67.7,68.2,0
2835,68.2,67.7,0
2836,67.7,68.2,0
2837,68.2,68.2,0
2838,68.2,68.8,0
2839,68.8,68.8,0
2840,68.8,68.8,0
2841,68.8,68.8,0
2842,68.8,68.8,0
2843,68.8,67.7,0
2844,67.7,68.8,0
2845,68.8,68.8,0
2846,68.8,67.7,0
2847,67.7,67.7,0
2848,67.7,68.2,0
2849,68.2,68.8,0
2850,68.8,67.7,0
2851,67.7,68.2,0
2852,68.2,68.8,0
2853,68.8,68.8,0
2854,68.8,68.8,0
2855,68.8,68.8,0
2856,68.8,68.8,0
2857,68.8,67.7,0
2858,67.7,68.8,0
2859,68.8,68.2,0
2860,68.2,68.8,0
2861,68.8,68.2,0
2862,68.2,69.3,0
2863,69.3,68.2,0
2864,68.2,68.8,0
2865,68.8,68.2,0
2866,68.2,67.7,0
2867,67.7,67.7,0
2868,67.7,68.8,0
2869,68.8,67.7,0
2870,67.7,67.7,0
2871,67.7,67.7,0
2872,67.7,68.2,0
2873,68.2,67.7,0
2874,67.7,67.7,0
2875,67.7,67.7,0
2876,67.7,67.7,0
2877,67.7,67.7,0
2878,67.7,68.2,0
2879,68.2,67.7,0
2880,67.7,67.7,0
2881,67.7,67.7,0
2882,67.7,67.7,0
2883,67.7,67.7,0
2884,67.7,67.7,0
2885,67.7,68.8,0
2886,68.8,68.2,0
2887,68.2,68.2,0
2888,68.2,67.7,0
2889,67.7,67.7,0
2890,67.7,68.2,0
2891,68.2,67.7,0
2892,67.7,67.7,0
2893,67.7,67.7,0
2894,67.7,67.7,0
2895,67.7,67.1,0
2896,67.1,67.7,0
2897,67.7,68.8,0
2898,68.8,67.7,0
2899,67.7,68.2,0
2900,68.2,68.2,0
2901,68.2,68.8,0
2902,68.8,68.8,0
2903,68.8,67.1,0
2904,67.1,67.7,0
2905,67.7,67.7,0
2906,67.7,67.7,0
2907,67.7,67.7,0
2908,67.7,67.7,0
2909,67.7,67.7,0
2910,67.7,67.1,0
2911,67.1,67.7,0
2912,67.7,67.1,0
2913,67.1,66.6,0
2914,66.6,67.7,0
2915,67.7,67.7,0
2916,67.7,67.7,0
2917,67.7,67.7,0
2918,67.7,67.7,0
2919,67.7,67.1,0
2920,67.1,69.8,0
2921,69.8,70.9,0
2922,70.9,70.9,1
2923,70.9,71.4,1
2924,71.4,71.4,1
2925,71.4,72,1
2926,72,72,1
2927,72,72.5,1
2928,72.5,72.5,1
2929,72.5,73.1,1
2930,73.1,72.5,1
2931,72.5,73.1,1
2932,73.1,73.1,1
2933,73.1,73.1,1
2934,73.1,73.1,1
2935,73.1,73.1,1
2936,73.1,73.1,1
2937,73.1,73.1,1
2938,73.1,73.6,1
2939,73.6,73.6,1
2940,73.6,73.6,1
2941,73.6,73.6,1
2942,73.6,70.9,1
2943,70.9,69.8,1
2944,69.8,69.3,0
2945,69.3,69.3,0
2946,69.3,69.8,0
2947,69.8,69.3,0
2948,69.3,69.3,0
2949,69.3,69.8,0
2950,69.8,69.8,0
2951,69.8,69.3,0
2952,69.3,68.8,0
2953,68.8,68.8,0
2954,68.8,69.3,0
2955,69.3,68.8,0
2956,68.8,68.8,0
2957,68.8,67.7,0
2958,67.7,68.8,0
2959,68.8,68.8,0
2960,68.8,68.8,0
2961,68.8,68.8,0
2962,68.8,68.2,0
2963,68.2,68.2,0
2964,68.2,68.8,0
2965,68.8,67.7,0
2966,67.7,68.2,0
2967,68.2,67.7,0
2968,67.7,67.7,0
2969,67.7,67.1,0
2970,67.1,67.7,0
2971,67.7,68.2,0
2972,68.2,67.7,0
2973,67.7,67.7,0
2974,67.7,67.1,0
2975,67.1,67.1,0
2976,67.1,67.1,0
2977,67.1,66.6,0
2978,66.6,67.7,0
2979,67.7,67.7,0
2980,67.7,66.6,0
2981,66.6,67.7,0


==> results/fog-edge-pipeline.csv <==
Sequence,onboard,oflloaded
1,49.057961,105.94821
2,136.171322,122.800112
3,133.557081,132.766247
4,135.366201,134.554625
5,127.387285,135.020494
6,142.673969,157.852888
7,127.635002,102.973938
8,125.414133,146.338701
9,142.454386,117.136478
10,127.398014,156.930923
11,130.614996,121.612549
12,132.542372,124.12262
13,134.217739,139.381647
14,134.572744,183.779755
15,129.100084,113.337755
16,138.011932,168.586969
17,131.095409,214.650488
18,133.803129,130.279303
19,132.282257,124.283791
20,138.920546,173.430471
21,63.771009,144.467611
22,62.161922,129.109859
23,46.007872,140.261412
24,82.722187,128.048182
25,67.219973,177.091936
26,65.429926,143.037319
27,90.504646,186.523199
28,134.818077,84.773779
29,130.382538,128.866196
30,134.835482,153.416157
31,134.766817,182.324438
32,134.73177,150.569477
33,131.042242,185.993671
34,126.1127,101.286888
35,143.028736,155.929375
36,132.274389,220.043993
37,127.99263,137.302637
38,138.073683,132.609129
39,128.821611,155.444384
40,129.420042,188.986635
41,138.425589,150.369883
42,134.496212,142.066956
43,127.819538,124.674082
44,132.842779,216.187859
45,132.580519,195.789862
46,131.798267,101.755857
47,120.592833,75.906277
48,152.706861,179.022884
49,132.217407,148.296871
50,126.998425,154.134312
51,129.75502,183.401442
52,138.613224,92.030764
53,127.604246,91.853619
54,139.492273,101.864338
55,130.804777,89.895487
56,132.05862,160.455523
57,130.97167,127.505064
58,135.626793,145.738878
59,131.854773,137.714386
60,128.01981,128.816605
61,138.418436,136.809826
62,139.912128,130.752802
63,123.22402,140.655279
64,135.713816,174.60372
65,135.257959,111.705542
66,128.385305,179.235992
67,134.749174,143.620253
68,132.097006,126.680851
69,131.588221,145.915051
70,130.576849,148.761749
71,138.739347,151.012201
72,131.373644,162.179747
73,135.473013,143.002033
74,134.772301,150.964527
75,117.904186,157.539864
76,143.360376,152.59244
77,134.606838,166.362047
78,131.033182,197.533226
79,135.409355,137.177467
80,135.017633,127.567053
81,128.072977,157.820244
82,133.339167,135.826588
83,130.529165,129.491091
84,134.063005,131.98185
85,134.333849,153.384943
86,135.506153,196.037292
87,130.866289,180.360651
88,132.969856,216.641283
89,129.373312,143.202305
90,136.995077,130.067587
91,130.805969,131.238461
92,134.68647,146.466255
93,131.594658,169.255781
94,134.512424,154.81329
95,134.192705,116.408348
96,130.842924,129.45199
97,140.460482,136.126757
98,122.008562,128.99971
99,129.410982,129.310846
100,130.774021,138.373613
101,132.204533,133.488894
102,130.898237,126.593351
103,137.37464,141.69383
104,129.707575,195.191212
105,139.142752,133.570433
106,130.447626,132.730007
107,128.698349,133.948565
108,141.537189,136.185884
109,105.229139,162.073612
110,139.902334,204.218006
111,131.073952,136.562347
112,140.566587,125.185966
113,127.767324,123.594761
114,132.980585,144.927979
115,130.547523,169.168272
116,69.356918,153.71871
117,116.530657,160.220146
118,132.835627,192.891455
119,135.67853,137.760878
120,133.03256,135.221958
121,131.57773,124.844074
122,136.97648,124.723673
123,135.302305,143.661737
124,135.937691,130.936146
125,131.275177,123.816252
126,131.614685,148.766756
127,131.017208,129.171133
128,140.074492,134.012222
129,101.110697,202.24514
130,148.731451,87.977886
131,118.545055,85.698128
132,137.004852,95.271349
133,140.485048,85.934162
134,125.562191,147.960424
135,141.703844,117.918491
136,132.962465,128.535271
137,126.623154,143.202066
138,136.404276,140.016794
139,132.840157,135.435581
140,131.28686,129.687548
141,122.760773,177.538872
142,143.770695,185.035086
143,127.771616,131.05154
144,130.438566,138.865709
145,131.490469,119.814396
146,132.678747,126.78504
147,131.054878,166.579485
148,136.173248,161.647377
149,139.079332,132.17473
150,102.961779,143.378258
151,148.537626,127.099514
152,136.367798,152.034044
153,134.411573,143.09576
154,125.297546,142.789602
155,133.285046,128.878117
156,140.433073,166.460791
157,131.136179,143.43977
158,137.111664,153.610268
159,128.450632,138.495684
160,126.772642,134.075165
161,136.188269,154.467125
162,131.220579,132.737398
163,129.429102,163.224459
164,136.728287,153.649845
165,132.23815,152.595072
166,136.43384,130.351067
167,127.064466,141.196012
168,136.32369,175.825167
169,134.739161,130.358458
170,130.166054,129.469633
171,133.821964,134.993315
172,132.519722,145.75696
173,130.9793,130.876303
174,140.1546,149.484425
175,128.00765,134.324074
176,130.535364,130.677938
177,134.641886,139.665842
178,133.625746,127.535105
179,129.985094,182.291985
180,133.113861,92.153788
181,139.903784,133.55732
182,127.346039,130.569696
183,132.450342,139.895678
184,135.268927,120.493412
185,137.04443,134.20105
186,126.519203,132.831573
187,135.031462,148.676634
188,132.437706,169.62676
189,134.133101,128.416061
190,129.256248,138.68618
191,137.987614,149.136562
192,134.174109,127.985716
193,129.087448,143.930435
194,132.790565,260.721445
195,132.139444,194.731569
196,139.23049,101.665497
197,144.132833,98.833799
198,105.339527,98.90604
199,125.945807,150.770903
200,137.277365,147.201834
201,126.506567,132.648182
202,134.124517,186.69591
203,128.953218,84.897041
204,139.263391,149.574814
205,138.847589,81.105471
206,128.363609,140.725422
207,137.310266,183.60815
208,131.062984,133.276272
209,102.645874,128.772297
210,160.019875,168.692913
211,131.774902,130.409718
212,134.835243,147.084951
213,124.969244,128.355265
214,135.921001,154.785156
215,134.39393,140.471258
216,134.043932,138.436794
217,134.019613,147.75753
218,130.249977,121.159554
219,143.260717,153.580189
220,128.460407,110.859871
221,128.580332,146.784782
222,135.359287,143.363504
223,137.593985,153.885603
224,130.012751,132.716417
225,131.282568,130.50437
226,134.560585,145.444632
227,134.311199,155.528593
228,131.865025,138.019323
229,132.550955,125.626087
230,138.579369,151.689768
231,109.208345,115.980387
232,131.772976,129.991055
233,137.428284,160.825968
234,140.142822,113.832951
235,131.67429,134.693623
236,120.402336,128.804207
237,140.501966,127.52676
238,77.027798,143.081427
239,66.001415,131.747961
240,135.752916,136.744261
241,134.734631,144.166231
242,126.258373,156.41098
243,135.909557,143.04328
244,133.105278,121.959448
245,131.691217,141.853333
246,137.088537,137.61425
247,132.509947,162.239552
248,129.23193,113.18469
249,135.115623,170.245943
250,132.553101,140.465736
251,133.37183,127.15292
252,137.057066,131.519794
253,136.734724,134.645462
254,128.163815,137.028217
255,136.436939,179.922638
256,132.329464,139.059067
257,128.72982,143.305063
258,137.431622,125.805855
259,134.713411,164.883413
260,130.495548,149.573088
261,125.572205,145.0105
262,137.42733,138.79776
263,137.970924,137.653112
264,125.371456,131.458282
265,128.247261,140.860319
266,144.996881,144.728184
267,122.746944,162.641096
268,136.19256,138.981342
269,136.13224,136.509895
270,138.116121,124.341249
271,102.805614,129.399061
272,146.164875,137.320042
273,121.801138,128.984928
274,129.377842,131.732702
275,131.898165,136.726856
276,138.973236,132.199764
277,131.381512,179.182091
278,133.406401,119.679451
279,134.14979,143.741369
280,136.337996,129.343748
281,126.725435,134.852886
282,135.712862,130.122423
283,129.795074,130.18465
284,131.771088,140.40494
285,136.041164,145.587206
286,133.127451,177.262602
287,134.840965,130.822897
288,138.544559,135.357618
289,136.321545,130.610228
290,121.513128,134.735823
291,133.011341,134.457588
292,133.533239,238.059616
293,131.361008,151.51288
294,121.513605,124.892712
295,142.834177,144.561529
296,130.34296,164.119043
297,125.04077,130.041838
298,139.12034,131.107807
299,141.530752,136.899948
300,123.357058,233.548737
301,130.931616,214.700222
302,131.774664,127.935886
303,132.843256,82.908869
304,131.656647,95.412016
305,144.165516,142.408133
306,133.077621,134.826183
307,132.955551,127.924204
308,132.963419,141.494989
309,106.922607,160.897493
310,111.650925,94.479322
311,134.068489,131.715298
312,129.745483,136.605978
313,135.799885,135.044336
314,121.523123,128.186226
315,132.865906,134.702682
316,100.037098,132.645607
317,103.907299,131.287813
318,100.793562,168.426991
319,138.00931,96.669674
320,132.768393,237.977839
321,127.73037,128.619432
322,119.052153,134.881973
323,129.919052,137.037992
324,127.109051,137.823105
325,116.487722,131.60944
326,132.933378,127.769709
327,127.560139,131.418467
328,111.009817,140.11097
329,133.995056,159.586229
330,132.408619,152.830362
331,142.151356,146.879702
332,123.322487,170.960188
333,117.11381,131.642132
334,133.26025,127.527952
335,137.154579,130.238295
336,130.336523,142.559052
337,102.449417,121.816635
338,70.720673,134.284496
339,112.853737,137.527227
340,127.64287,128.690481
341,63.690901,131.718159
342,79.258919,207.999706
343,54.175377,89.871645
344,68.822145,108.89864
345,68.418264,122.495174
346,64.132452,132.9422
347,69.366693,139.902115
348,61.252594,126.773596
349,106.886387,130.438805
350,132.521391,143.075228
351,134.269238,137.537003
352,131.00028,132.591963
353,136.711121,154.779911
354,129.075527,253.431387
355,130.895138,119.60125
356,143.709898,126.029968
357,124.65024,85.361242
358,141.618729,94.85507
359,126.345873,87.156534
360,137.998819,80.503225
361,146.633863,88.880539
362,115.753174,87.357283
363,137.739658,82.470655
364,125.329971,91.095209
365,135.537386,80.175877
366,135.588408,77.798367
367,128.89576,83.99868
368,132.48086,91.24136
369,135.634422,133.247852
370,130.999565,130.568027
371,131.703854,135.610819
372,135.957479,128.180504
373,133.12149,155.528545
374,128.250837,112.308025
375,140.015841,141.430855
376,134.008646,131.956816
377,130.668402,123.249292
378,130.195379,149.810076
379,136.002541,139.555454
380,132.550716,131.593704
381,119.802952,123.946667
382,147.083759,124.716282
383,131.835938,134.480238
384,127.885818,130.495787
385,133.441925,133.255482
386,135.545015,141.184092
387,131.756544,122.735739
388,137.748241,135.46443
389,135.353804,140.010357
390,126.198769,131.339788
391,135.709524,127.790928
392,135.369539,135.349035
393,127.008677,134.500265
394,58.279753,143.565178
395,140.209913,116.716385
396,70.423603,139.241934
397,53.433657,128.069401
398,63.777685,130.824804
399,63.74526,199.813843
400,69.330454,86.606503
401,81.393719,108.258724
402,59.457779,138.335705
403,55.334806,135.457039
404,121.63353,128.478527
405,132.286549,131.599903
406,135.870695,141.780853
407,135.24437,129.386902
408,142.549992,206.267357
409,122.981787,93.953848
410,142.894983,95.763445
411,132.104635,126.804829
412,122.703314,148.149252
413,137.160778,135.588169
414,135.126591,126.039505
415,132.153749,130.681038
416,128.139019,140.954018
417,133.758307,122.167349
418,134.302616,132.99489
419,129.34947,145.312071
420,134.024382,121.12999
421,137.136459,129.11129
422,130.257368,139.667273
423,134.947062,129.49872
424,128.966093,125.757694
425,111.707687,145.739555
426,163.047791,145.799637
427,128.171682,119.167328
428,131.547689,135.375261
429,131.145716,135.483503
430,134.300232,121.883154
431,129.524946,145.170689
432,129.892111,131.098986
433,139.180422,174.690485
434,132.859945,83.456039
435,128.147364,128.089666
436,139.599323,181.028147
437,134.730816,102.837324
438,125.044584,135.205984
439,135.276079,144.080162
440,132.982016,123.334646
441,131.598949,132.440567
442,135.954618,165.488958
443,141.522884,100.59309
444,124.176979,132.690191
445,131.859541,129.709721
446,153.367662,147.690296
447,60.529709,120.317936
448,83.329439,137.573719
449,134.473324,131.446123
450,133.691072,132.499933
451,128.130674,130.053997
452,138.46302,151.891708
453,128.766537,115.124702
454,134.337425,145.689487
455,130.980253,123.579025
456,137.402296,137.244463
457,132.064581,125.136375
458,128.715992,145.984173
459,138.506651,128.619432
460,138.589621,147.764921
461,130.584478,111.451387
462,108.696699,176.171064
463,139.604092,93.095303
464,142.878294,137.441397
465,134.673119,137.557983
466,134.306908,116.745234
467,131.249666,131.826401
468,128.768682,135.406494
469,137.732029,144.527197
470,131.378412,149.651051
471,135.371923,106.372356
472,134.041309,135.421991
473,130.170822,146.902323
474,133.825302,106.395483
475,134.261131,141.535044
476,131.309032,193.367004
477,139.600754,86.197615
478,130.832672,143.704176
479,128.317356,106.881857
480,134.71055,137.149811
481,129.669428,177.357674
482,134.784698,128.670931
483,137.004852,126.333237
484,127.292633,97.37277
485,142.626524,137.811899
486,133.002281,167.915106
487,105.030775,92.884541
488,160.710812,143.20612
489,130.090237,136.739254
490,131.979704,132.166862
491,133.661985,118.271112
492,136.869192,164.083719
493,130.054712,110.333204
494,131.312609,119.584799
495,137.714386,257.410765
496,127.642393,220.162916
497,135.152102,89.78653
498,134.869814,99.96295
499,134.040117,95.479727
500,143.472433,79.381466
501,123.140335,100.465775
502,132.642508,99.224567
503,141.412497,79.894304
504,136.19709,187.533951
505,118.802071,106.262922
506,131.123781,83.788872
507,137.914658,139.15801
508,130.193472,153.262854
509,107.853651,139.809608
510,159.002066,114.112377
511,147.26305,145.164728
512,119.109869,112.510443
513,133.415461,134.054899
514,136.547565,121.516943
515,127.27356,142.237425
516,146.752357,187.54077
517,129.870892,101.937294
518,122.048855,110.261679
519,140.368938,140.228033
520,125.001907,118.64233
521,134.976625,134.997129
522,128.941059,145.353556
523,130.132437,112.576485
524,143.207312,138.620853
525,135.07843,139.794588
526,131.281853,126.027346
527,130.461931,129.115343
528,132.506847,138.459921
529,129.777908,140.782118
530,105.777264,124.468327
531,160.54368,136.310816
532,140.98835,138.91983
533,123.850584,124.168158
534,150.624037,131.910324
535,120.427132,139.387846
536,132.455349,137.148142
537,130.793333,124.594212
538,131.268978,122.907162
539,130.463123,157.474995
540,132.314444,127.835751
541,137.39109,127.435446
542,131.783009,124.563694
543,135.93483,129.020214
544,128.847361,136.429071
545,136.146307,163.177729
546,129.083157,114.778996
547,135.593414,126.110077
548,131.461859,148.668051
549,132.192612,111.724377
550,134.926558,129.641056
551,134.199619,140.485048
552,105.075359,163.431644
553,156.320572,94.12241
554,137.382269,153.654575
555,131.510258,129.556417
556,132.400036,125.015736
557,134.737253,141.53266
558,132.746696,122.457743
559,132.56216,131.835222
560,132.824898,132.629156
561,133.472681,131.024599
562,131.514788,181.498528
563,137.726307,90.030432
564,128.685474,131.971836
565,133.821726,136.89971
566,129.540443,144.903898
567,138.968468,129.2243
568,134.974241,123.281002
569,135.56695,209.000826
570,125.132561,131.046295
571,134.471893,74.487448
572,133.758307,103.488207
573,134.999752,134.725332
574,129.490376,141.028643
575,130.813122,132.165194
576,136.89518,126.968622
577,106.154919,148.334503
578,131.978512,124.310255
579,156.826973,158.376694
580,134.153128,102.517128
581,133.798122,124.468327
582,134.9473,136.310816
583,129.930496,138.91983
584,134.06229,124.168158
585,134.321928,131.910324
586,132.992983,139.387846
587,131.311178,137.148142
588,138.517857,124.594212
589,133.577347,122.907162
590,124.981642,157.474995
591,134.022713,127.835751
592,147.495985,127.435446
593,119.137287,124.563694
594,160.771132,129.020214
595,152.909756,136.429071
596,85.830927,163.177729
597,135.581732,114.778996
598,134.72414,126.110077
599,142.556906,148.668051
600,122.046232,111.724377
601,104.158878,129.641056
602,155.549765,140.485048
603,135.073185,163.431644
604,135.406017,94.12241
605,129.945278,153.654575
606,138.384819,129.556417
607,135.44488,125.015736
608,132.786512,141.53266
609,126.797199,122.457743
610,131.928921,131.835222
611,134.503841,132.629156
612,132.693052,131.024599
613,135.874748,181.498528
614,128.716707,190.030432
615,141.018867,131.971836
616,126.721859,136.89971
617,129.657745,144.903898
618,131.25968,129.2243
619,137.164831,123.281002
620,129.006624,209.000826
621,132.225752,131.046295
622,111.498356,74.487448
623,153.661728,103.488207
624,137.598991,154.725332
625,129.970551,141.028643
626,132.807493,132.165194
627,133.676529,126.968622
628,133.452654,148.334503
629,134.160757,124.310255
630,133.537769,158.376694
631,127.436638,102.517128
632,137.348652,131.938219
633,132.188082,135.670662
634,132.382154,129.086494
635,136.561155,143.375158
636,130.530119,104.819775
637,134.890556,127.545118
638,128.375292,133.901358
639,135.605812,161.305666
640,131.869316,127.398729
641,130.683184,134.054422
642,133.285761,156.164169
643,137.206316,123.470306
644,134.786606,134.672165
645,105.719566,141.672611
646,154.604197,119.444847
647,133.12912,120.122433
648,135.319233,136.691332
649,130.081415,132.785797
650,140.329599,129.447222
651,126.507759,137.368917
652,133.342505,131.664753
653,131.625175,130.472422
654,131.443977,138.537169
655,135.521889,136.281013
656,134.717941,125.206947
657,128.615856,132.967949
658,137.310266,132.846117
659,131.652355,136.569023
660,133.267879,128.898144
661,137.525082,110.975266
662,130.856037,162.402153
663,129.683733,125.152111
664,128.869295,135.925293
665,136.843681,131.797314
666,133.790016,129.987478
667,132.103205,139.095545
668,133.615017,131.294012
669,134.082317,128.844976
670,128.652096,144.256115
671,136.451006,124.540567
672,131.938219,134.810209
673,135.670662,127.51317
674,129.086494,136.052847
675,143.375158,132.216692
676,104.819775,130.785942
677,127.545118,139.046669
678,133.901358,131.887913
679,161.305666,132.271051
680,127.398729,149.403334
681,134.054422,116.551399
682,156.164169,107.922316
683,123.470306,156.901121
684,134.672165,140.530586
685,141.672611,124.08638
686,119.444847,130.195379
687,120.122433,137.02631
688,136.691332,130.844355
689,132.785797,138.08465
690,129.447222,139.242649
691,137.368917,125.125408
692,131.664753,131.788492
693,130.472422,139.059067
694,138.537169,143.305063
695,136.281013,125.805855
696,125.206947,164.883413
697,132.967949,149.573088
698,132.846117,145.0105
699,136.569023,138.79776
700,128.898144,137.653112
701,110.975266,131.458282
702,162.402153,140.860319
703,125.152111,144.728184
704,135.925293,162.641096
705,131.797314,138.981342
706,129.987478,136.509895
707,139.095545,124.341249
708,131.294012,129.399061
709,128.844976,137.320042
710,144.256115,128.984928
711,124.540567,131.732702
712,134.810209,136.726856
713,127.51317,132.199764
714,136.052847,179.182091
715,132.216692,119.679451
716,130.785942,143.741369
717,139.046669,129.343748
718,131.887913,134.852886
719,132.271051,130.122423
720,149.403334,130.18465
721,116.551399,140.40494
722,107.922316,145.587206
723,156.901121,177.262602
724,140.530586,130.822897
725,124.08638,135.357618
726,130.195379,130.610228
727,137.02631,134.735823
728,130.844355,134.457588
729,138.08465,238.059616
730,139.242649,151.51288
731,125.125408,124.892712
732,131.788492,144.561529
733,130.301714,164.119043
734,134.191036,130.041838
735,130.771875,131.107807
736,131.69837,136.899948
737,137.526989,233.548737
738,131.933451,214.700222
739,130.470276,127.935886
740,134.747267,183.779755
741,132.108927,113.337755
742,133.5392,168.586969
743,137.155294,214.650488
744,130.187273,130.279303
745,134.364367,124.283791
746,129.375458,173.430471
747,132.93457,144.467611
748,134.738922,129.109859
749,136.544704,140.261412
750,105.231047,128.048182
751,164.719582,177.091936
752,136.029482,143.037319
753,122.445107,186.523199
754,131.918907,84.773779
755,135.048389,128.866196
756,129.714727,153.416157
757,134.75132,182.324438
758,132.175922,150.569477
759,135.874748,185.993671
760,134.966373,101.286888
761,128.854275,155.929375
762,131.954193,220.043993
763,140.283108,137.302637
764,127.466917,132.609129
765,132.43556,155.444384
766,136.460543,188.986635
767,132.861137,150.369883
768,132.186413,142.066956
769,135.004044,124.674082
770,132.505178,216.187859
771,136.045456,195.789862
772,123.794556,101.755857
773,110.531092,75.906277
774,159.292221,179.022884
775,134.444952,148.296871
776,132.631779,154.134312
777,137.633562,183.401442
778,125.016212,92.030764
779,138.113737,91.853619
780,128.375769,101.864338
781,135.811567,89.895487
782,126.95384,160.455523
783,135.02717,127.505064
784,133.727312,145.738878
785,130.582333,137.714386
786,135.95438,128.816605
787,131.77824,136.809826
788,131.330252,130.752802
789,134.993315,140.655279
790,134.209394,174.60372
791,140.962362,111.705542
792,123.759031,179.235992
793,135.879278,143.620253
794,168.504953,126.680851
795,96.945286,145.915051
796,128.520012,148.761749
797,144.049644,151.012201
798,125.754118,162.179747
799,138.721228,143.002033
800,133.183241,150.964527
801,126.893759,157.539864
802,133.540392,152.59244
803,136.974573,166.362047
804,133.979321,197.533226
805,123.168468,137.177467
806,143.67342,127.567053
807,136.235237,157.820244
808,123.749733,135.826588
809,138.483524,129.491091
810,127.784014,131.98185
811,133.349657,153.384943
812,136.476278,196.037292
813,125.63467,180.360651
814,132.026434,216.641283
815,138.431311,143.202305
816,108.667135,130.067587
817,154.815197,131.238461
818,132.179737,146.466255
819,134.124994,169.255781
820,130.153179,154.81329
821,143.680811,116.408348
822,123.984098,129.45199
823,68.633318,136.126757
824,66.832066,128.99971
825,62.8016,129.310846
826,73.5116,138.373613
827,60.661316,133.488894
828,112.497807,126.593351
829,132.707596,141.69383
830,132.508755,195.191212
831,144.94586,133.570433
832,127.25091,132.730007
833,127.437115,133.948565
834,133.836746,136.185884
835,132.191181,162.073612
836,131.816387,204.218006
837,111.487389,136.562347
838,137.051077,125.185966
839,122.766733,123.594761
840,132.136822,144.927979
841,131.956339,169.168272
842,131.459713,153.71871
843,136.454821,160.220146
844,133.707523,192.891455
845,129.1399,137.760878
846,131.821632,135.221958
847,135.426283,124.844074
848,136.860132,124.723673
849,133.001328,143.661737
850,148.483753,130.936146
851,113.011837,123.816252
852,137.768745,148.766756
853,128.116608,129.171133
854,135.400772,134.012222
855,130.140543,202.24514
856,132.309675,87.977886
857,139.818192,85.698128
858,127.460957,95.271349
859,132.008314,85.934162
860,140.886068,147.960424
861,127.088547,117.918491
862,130.522728,128.535271
863,133.598804,143.202066
864,134.950638,140.016794
865,128.098488,135.435581
866,133.092403,129.687548
867,135.901451,177.538872
868,133.715153,185.035086
869,130.758286,131.05154
870,111.00626,138.865709
871,156.856537,119.814396
872,132.303238,126.78504
873,135.23984,166.579485
874,130.743265,161.647377
875,136.226559,132.17473
876,99.760771,143.378258
877,66.887379,127.099514
878,128.289461,152.034044
879,132.515907,143.09576
880,135.276556,142.789602
881,132.979393,128.878117
882,130.392551,166.460791
883,135.914087,143.43977
884,131.124973,153.610268
885,138.705254,138.495684
886,141.441107,134.075165
887,140.277147,154.467125
888,118.545771,127.790928
889,130.79381,135.349035
890,130.803347,134.500265
891,132.889271,143.565178
892,129.326344,116.716385
893,114.052057,139.241934
894,156.99029,128.069401
895,139.979839,130.824804
896,123.790264,199.813843
897,136.181831,86.606503
898,130.052805,108.258724
899,132.984877,138.335705
900,131.8748,135.457039
901,134.191036,128.478527
902,138.157129,131.599903
903,130.167961,141.780853
904,135.140896,129.386902
905,126.929283,206.267357
906,135.053396,93.953848
907,132.992983,95.763445
908,130.949259,126.804829
909,137.513161,148.149252
910,128.746986,135.588169
911,128.84593,126.039505
912,135.953903,130.681038
913,133.490086,140.954018
914,108.512878,122.167349
915,158.536673,132.99489
916,135.168791,145.312071
917,131.087065,121.12999
918,137.424707,129.11129
919,137.817144,139.667273
920,122.014284,129.49872
921,131.842852,125.757694
922,143.222094,145.739555
923,126.185656,145.799637
924,132.253408,119.167328
925,130.842209,135.375261
926,136.303902,135.483503
927,130.898714,121.883154
928,136.668682,145.170689
929,131.334782,131.098986
930,130.398035,174.690485
931,131.309271,83.456039
932,141.559601,128.089666
933,126.490116,181.028147
934,130.332708,102.837324
935,135.529041,135.205984
936,132.39193,144.080162
937,134.4347,123.334646
938,115.491629,132.440567
939,150.974751,165.488958
940,134.882212,100.59309
941,129.234076,132.690191
942,138.014555,129.709721
943,127.122402,147.690296
944,133.363485,120.317936
945,136.265755,137.573719
946,146.282434,131.446123
947,121.80233,132.499933
948,132.975101,130.053997
949,131.144047,151.891708
950,131.474495,115.124702
951,131.424904,145.689487
952,146.930933,123.579025
953,119.496822,137.244463
954,140.277863,125.136375
955,128.268242,145.984173
956,139.503002,128.619432
957,124.197245,147.764921
958,135.421753,111.451387
959,128.939629,176.171064
960,131.53863,93.095303
961,131.21748,137.441397
962,136.915922,137.557983
963,133.009911,116.745234
964,130.339861,131.826401
965,135.618687,135.406494
966,132.568359,144.527197
967,130.8887,149.651051
968,136.454344,106.372356
969,130.033016,135.421991
970,132.367611,146.902323
971,136.507988,106.395483
972,112.294197,141.535044
973,150.13814,193.367004
974,133.225203,86.197615
975,136.118889,143.704176
976,129.972696,106.881857
977,136.835337,137.149811
978,130.523682,177.357674
979,131.501675,128.670931
980,132.090569,126.333237
981,136.093855,97.37277
982,131.845951,137.811899
983,134.106874,167.915106
984,145.363808,92.884541
985,129.290581,143.20612
986,125.871658,136.739254
987,133.513451,132.166862
988,134.209394,118.271112
989,126.813173,164.083719
990,135.066509,110.333204
991,135.263681,119.584799
992,130.536795,257.410765
993,137.514324,220.162916
994,93.230724,89.78653
995,141.989946,99.96295
996,102.150202,95.479727
997,142.132263,79.381466
998,133.446932,100.465775
999,133.457661,99.224567
1000,134.077072,79.894304
1001,128.503323,187.533951
1002,134.484291,106.262922
1003,130.411148,83.788872
1004,137.945175,139.15801
1005,130.355835,153.262854
1006,130.945206,139.809608
1007,135.627031,114.112377
1008,137.892723,145.164728
1009,131.889343,112.510443
1010,124.257088,134.054899
1011,138.427734,121.516943
1012,132.574797,142.237425
1013,141.086102,187.54077
1014,127.810717,101.937294
1015,131.925106,110.261679
1016,127.524137,140.228033
1017,111.78565,118.64233
1018,158.106804,134.997129
1019,137.941599,145.353556
1020,129.272699,112.576485
1021,133.099079,138.620853
1022,129.807472,139.794588
1023,134.094715,126.027346
1024,144.240856,129.115343
1025,121.225834,138.459921
1026,128.823519,140.782118
1027,144.529343,124.468327
1028,135.574102,136.310816
1029,122.238159,138.91983
1030,134.409189,124.168158
1031,131.344795,131.910324
1032,131.848335,142.556906
1033,148.312092,122.046232
1034,119.914532,104.158878
1035,135.213614,155.549765
1036,129.606724,135.073185
1037,137.254,135.406017
1038,105.574369,129.945278
1039,155.705452,138.384819
1040,133.543253,135.44488
1041,134.362698,132.786512
1042,131.505489,126.797199
1043,137.412786,131.928921
1044,129.84252,134.503841
1045,129.139423,132.693052
1046,134.694815,135.874748
1047,133.215189,128.716707
1048,134.467363,141.018867
1049,133.819818,126.721859
1050,131.379128,129.657745
1051,135.384321,131.25968
1052,127.85697,137.164831
1053,134.26733,129.006624
1054,133.148909,132.225752
1055,134.776115,111.498356
1056,138.174057,153.661728
1057,128.400087,137.598991
1058,128.812075,129.970551
1059,130.463123,132.807493
1060,138.207674,133.676529
1061,132.803679,133.452654
1062,132.913828,134.160757
1063,137.221098,133.537769
1064,130.146503,127.436638
1065,106.525183,137.348652
1066,169.230461,132.188082
1067,128.249407,132.382154
1068,127.527714,136.561155
1069,136.333466,130.530119
1070,132.095098,134.890556
1071,133.055449,128.375292
1072,128.148317,135.605812
1073,135.55789,131.869316
1074,131.881237,130.683184
1075,131.8717,133.285761
1076,139.614582,137.206316
1077,128.457069,134.786606
1078,135.420799,105.719566
1079,134.673834,154.604197
1080,137.965918,133.12912
1081,127.496004,135.319233
1082,128.882647,130.081415
1083,144.151449,140.329599
1084,125.198841,126.507759
1085,132.340908,133.342505
1086,135.576725,131.625175
1087,116.386175,131.443977
1088,148.411274,135.521889
1089,142.296314,134.717941
1090,119.395733,128.615856
1091,139.887094,137.310266
1092,130.448818,131.652355
1093,131.850481,133.267879
1094,138.536453,137.525082
1095,125.120401,130.856037
1096,146.811485,129.683733
1097,127.727747,128.869295
1098,120.615005,136.843681
1099,137.556314,133.790016
1100,129.857063,132.103205
1101,132.633924,133.615017
1102,136.948824,134.082317
1103,129.970551,128.652096
1104,130.930424,136.451006
1105,135.684013,131.938219
1106,133.88586,135.670662
1107,129.002333,129.086494
1108,130.028725,143.375158
1109,136.259794,104.819775
1110,113.259792,127.545118
1111,141.565533,133.901358
1112,116.265059,161.305666
1113,139.071465,127.398729
1114,122.409582,134.054422
1115,136.573792,156.164169
1116,133.414268,123.470306
1117,130.203485,134.672165
1118,135.610342,141.672611
1119,133.107901,119.444847
1120,129.011154,120.122433
1121,134.927988,136.691332
1122,130.748272,132.785797
1123,132.881403,129.447222
1124,131.899834,137.368917
1125,136.479378,131.664753
1126,142.258406,130.472422
1127,121.922016,138.537169
1128,137.08663,136.281013
1129,130.547523,125.206947
1130,129.966736,132.967949
1131,132.059746,132.846117
1132,133.577347,136.569023
1133,133.496027,130.495548
1134,141.601782,125.572205
1135,52.750826,137.42733
1136,71.904182,137.970924
1137,150.06279,125.371456
1138,132.246494,128.247261
1139,132.534504,144.996881
1140,132.133961,122.746944
1141,134.504795,136.19256
1142,133.171082,136.13224
1143,129.472494,138.116121
1144,131.440163,102.805614
1145,139.868736,146.164875
1146,129.504919,121.801138
1147,130.568027,129.377842
1148,136.075735,131.898165
1149,129.659653,138.973236
1150,136.636972,131.381512
1151,132.694483,133.406401
1152,131.885052,134.14979
1153,137.011766,136.337996
1154,127.76351,126.725435
1155,136.644602,135.712862
1156,127.840042,129.795074
1157,143.457174,131.771088
1158,120.129585,136.041164
1159,120.490074,133.127451
1160,150.9161,134.840965
1161,132.057667,138.544559
1162,131.430864,136.321545
1163,133.357525,121.513128
1164,136.778593,133.011341
1165,129.00877,133.533239
1166,131.649971,131.361008
1167,131.382227,121.513605
1168,136.344433,142.834177
1169,130.857468,130.34296
1170,129.985332,125.04077
1171,139.763594,139.12034
1172,132.305622,141.530752
1173,129.430056,123.357058
1174,138.650894,130.931616
1175,137.921095,131.774664
1176,128.605127,132.843256
1177,129.35257,131.656647
1178,134.511471,144.165516
1179,132.314205,133.077621
1180,131.798744,132.955551
1181,112.216473,132.963419
1182,154.425621,106.922607
1183,131.803513,111.650925
1184,133.244753,134.068489
1185,134.28998,129.745483
1186,138.929605,135.799885
1187,130.602598,121.523123
1188,130.474567,132.865906
1189,133.445263,100.037098
1190,135.249853,103.907299
1191,130.568027,100.793562
1192,130.467892,138.00931
1193,135.919075,132.768393
1194,116.643429,127.73037
1195,127.803564,119.052153
1196,131.219387,129.919052
1197,134.173632,127.109051
1198,138.763428,116.487722
1199,130.550146,132.933378
1200,130.419493,127.560139
1201,132.635593,111.009817
1202,131.937265,133.995056
1203,130.524158,132.408619
1204,138.417006,142.151356
1205,127.298594,123.322487
1206,132.661104,117.11381
1207,136.439323,133.26025
1208,131.716967,137.154579
1209,130.01585,130.336523
1210,137.097359,102.449417
1211,133.050919,70.720673
1212,130.225658,112.853737
1213,137.114286,127.64287
1214,132.210255,63.690901
1215,142.9286,79.258919
1216,93.922615,54.175377
1217,159.533262,68.822145
1218,132.317305,68.418264
1219,141.266823,64.132452
1220,127.220631,69.366693
1221,131.356001,61.252594


==> results/fog-edge-speed.csv <==
onboard,offloaded
0.2,0.28
0.2,0.28
0.2,0.28
0.2,0.28
0.37,0.28
0.37,0.28
0.37,0.28
0.37,0.28
0.37,0.33
0.37,0.33
0.37,0.33
0.37,0.33
0.37,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.29
0.44,0.29
0.42,0.29
0.42,0.29
0.42,0.29
0.42,0.29
0.42,0.29
0.42,0.29
0.42,0.23
0.37,0.23
0.37,0.23
0.37,0.23
0.37,0.23
0.37,0.23
0.37,0.23
0.4,0.23
0.4,0.23
0.4,0.23
0.4,0.25
0.4,0.25
0.4,0.25
0.48,0.25
0.48,0.25
0.48,0.25
0.48,0.25
0.48,0.25
0.48,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.41,0.33
0.41,0.33
0.41,0.28
0.41,0.28
0.41,0.28
0.41,0.28
0.45,0.28
0.45,0.28
0.45,0.28
0.45,0.28
0.45,0.25
0.5,0.25
0.5,0.25
0.5,0.25
0.5,0.25
0.5,0.25
0.53,0.25
0.53,0.25
0.53,0.25
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.49,0.34
0.49,0.34
0.49,0.34
0.49,0.34
0.49,0.34
0.49,0.34
0.43,0.34
0.43,0.37
0.43,0.37
0.43,0.37
0.43,0.37
0.43,0.37
0.44,0.37
0.44,0.37
0.44,0.36
0.44,0.36
0.44,0.36
0.44,0.36
0.48,0.36
0.48,0.36
0.48,0.36
0.48,0.36
0.48,0.36
0.43,0.3
0.43,0.3
0.43,0.3
0.43,0.3
0.43,0.3
0.43,0.3
0.44,0.3
0.44,0.3
0.44,0.3
0.44,0.3
0.44,0.27
0.54,0.27
0.54,0.27
0.54,0.27
0.54,0.27
0.59,0.27
0.59,0.27
0.59,0.27
0.59,0.29
0.59,0.29
0.6,0.29
0.6,0.29
0.6,0.29
0.6,0.29
0.55,0.29
0.55,0.29
0.55,0.31
0.55,0.31
0.55,0.31
0.55,0.31
0.47,0.31
0.47,0.31
0.47,0.31
0.47,0.31
0.47,0.31
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.3
0.53,0.32
0.22,0.32
0.22,0.32
0.22,0.32
0.22,0.32
0.22,0.32
0.22,0.32
0.22,0.39
0.22,0.39
0.35,0.39
0.35,0.39
0.35,0.39
0.35,0.39
0.35,0.42
0.35,0.42
0.35,0.42
0.38,0.42
0.38,0.42
0.38,0.46
0.38,0.46
0.38,0.46
0.38,0.46
0.4,0.46
0.4,0.46
0.4,0.46
0.4,0.41
0.4,0.41
0.4,0.41
0.44,0.41
0.44,0.41
0.44,0.41
0.44,0.41
0.44,0.41
0.48,0.32
0.48,0.32
0.48,0.32
0.48,0.32
0.48,0.32
0.49,0.32
0.49,0.32
0.49,0.32
0.49,0.31
0.49,0.26
0.49,0.26
0.46,0.26
0.46,0.26
0.46,0.26
0.46,0.26
0.46,0.26
0.46,0.26
0.46,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.27
0.38,0.27
0.38,0.27
0.38,0.27
0.42,0.27
0.42,0.35
0.42,0.35
0.42,0.35
0.42,0.35
0.42,0.35
0.41,0.35
0.41,0.35
0.41,0.35
0.41,0.35
0.41,0.35
0.41,0.35
0.38,0.35
0.38,0.35
0.38,0.21
0.38,0.21
0.38,0.21
0.38,0.21
0.46,0.21
0.46,0.21
0.46,0.21
0.46,0.21
0.46,0.21
0.52,0.21
0.52,0.21
0.52,0.22
0.52,0.22
0.52,0.22
0.55,0.22
0.55,0.22
0.55,0.22
0.55,0.22
0.55,0.22
0.54,0.27
0.54,0.27
0.54,0.27
0.54,0.27
0.54,0.27
0.54,0.27
0.44,0.27
0.44,0.27
0.44,0.27
0.44,0.27
0.44,0.27
0.44,0.27
0.42,0.27
0.42,0.27
0.42,0.27
0.42,0.27
0.42,0.27
0.42,0.27
0.42,0.27
0.42,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.25,0.28
0.25,0.28
0.25,0.28
0.25,0.35
0.25,0.35
0.25,0.35
0.25,0.35
0.32,0.35
0.32,0.35
0.32,0.39
0.32,0.39
0.32,0.39
0.32,0.39
0.32,0.39
0.32,0.39
0.34,0.39
0.34,0.43
0.34,0.43
0.34,0.43
0.34,0.43
0.34,0.43
0.34,0.43
0.36,0.4
0.36,0.4
0.36,0.4
0.36,0.4
0.36,0.4
0.36,0.4
0.36,0.4
0.39,0.4
0.39,0.4
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.41,0.29
0.41,0.29
0.41,0.29
0.41,0.29
0.41,0.29
0.41,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.42,0.28
0.4,0.35
0.4,0.35
0.4,0.35
0.4,0.35
0.4,0.35
0.4,0.35
0.4,0.35
0.4,0.35
0.34,0.35
0.34,0.35
0.34,0.35
0.34,0.35
0.34,0.35
0.34,0.35
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.31,0.29
0.33,0.29
0.33,0.31
0.33,0.31
0.33,0.31
0.33,0.31
0.33,0.31
0.33,0.31
0.35,0.31
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.32,0.38
0.32,0.38
0.32,0.38
0.32,0.38
0.32,0.38
0.32,0.38
0.32,0.39
0.38,0.39
0.38,0.39
0.38,0.39
0.38,0.39
0.38,0.39
0.38,0.39
0.44,0.39
0.44,0.36
0.44,0.36
0.44,0.36
0.44,0.36
0.44,0.36
0.47,0.36
0.47,0.36
0.47,0.36
0.47,0.36
0.47,0.29
0.48,0.29
0.48,0.29
0.48,0.29
0.48,0.29
0.48,0.29
0.48,0.29
0.48,0.29
0.39,0.28
0.39,0.28
0.39,0.28
0.39,0.28
0.39,0.28
0.39,0.28
0.33,0.28
0.33,0.28
0.33,0.33
0.33,0.33
0.33,0.33
0.33,0.33
0.33,0.33
0.33,0.33
0.33,0.33
0.34,0.33
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.3
0.41,0.3
0.41,0.3
0.41,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.37
0.37,0.37
0.37,0.37
0.37,0.37
0.35,0.37
0.35,0.37
0.35,0.41
0.35,0.41
0.35,0.41
0.35,0.41
0.35,0.41
0.4,0.45
0.4,0.15
0.4,0.15
0.4,0.15
0.4,0.15
0.4,0.15
0.42,0.15
0.42,0.15
0.42,0.15
0.42,0.15
0.42,0.15
0.42,0.27
0.43,0.27
0.43,0.27
0.43,0.27
0.43,0.27
0.43,0.27
0.43,0.27
0.4,0.34
0.4,0.34
0.4,0.34
0.4,0.34
0.4,0.34
0.4,0.34
0.4,0.34
0.4,0.34
0.35,0.34
0.35,0.31
0.35,0.31
0.35,0.31
0.35,0.31
0.35,0.31
0.35,0.31
0.35,0.31
0.32,0.31
0.32,0.31
0.32,0.29
0.32,0.29
0.32,0.29
0.32,0.29
0.32,0.29
0.33,0.29
0.33,0.29
0.33,0.29
0.33,0.34
0.33,0.34
0.33,0.34
0.33,0.34
0.33,0.34
0.34,0.34
0.34,0.39
0.34,0.39
0.34,0.39
0.34,0.39
0.34,0.39
0.34,0.39
0.34,0.39
0.31,0.41
0.31,0.41
0.31,0.41
0.31,0.41
0.31,0.41
0.31,0.41
0.31,0.39
0.37,0.39
0.37,0.39
0.37,0.39
0.37,0.39
0.37,0.39
0.37,0.39
0.37,0.39
0.42,0.32
0.42,0.32
0.42,0.32
0.42,0.32
0.42,0.32
0.46,0.32
0.46,0.32
0.46,0.32
0.46,0.32
0.46,0.32
0.46,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.39,0.29
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.33,0.31
0.33,0.32
0.33,0.32
0.33,0.32
0.33,0.32
0.33,0.32
0.33,0.32
0.36,0.32
0.36,0.32
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.34
0.42,0.34
0.42,0.34
0.42,0.34
0.37,0.34
0.37,0.34
0.37,0.41
0.37,0.41
0.37,0.41
0.37,0.41
0.37,0.41
0.35,0.41
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.4,0.46
0.4,0.46
0.4,0.46
0.4,0.46
0.4,0.46
0.4,0.46
0.42,0.38
0.42,0.38
0.42,0.38
0.42,0.38
0.42,0.38
0.42,0.38
0.43,0.38
0.43,0.38
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.32
0.42,0.32
0.42,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.38
0.36,0.38
0.36,0.38
0.36,0.38
0.34,0.38
0.34,0.38
0.34,0.38
0.34,0.35
0.34,0.35
0.34,0.35
0.34,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.35
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.3
0.35,0.34
0.35,0.34
0.35,0.34
0.33,0.34
0.33,0.34
0.33,0.34
0.33,0.38
0.33,0.38
0.33,0.38
0.39,0.38
0.39,0.38
0.39,0.38
0.39,0.38
0.39,0.41
0.39,0.41
0.44,0.41
0.44,0.41
0.44,0.41
0.44,0.41
0.44,0.39
0.44,0.39
0.48,0.39
0.48,0.39
0.48,0.39
0.48,0.39
0.48,0.39
0.48,0.39
0.48,0.34
0.48,0.34
0.48,0.34
0.48,0.34
0.48,0.34
0.48,0.34
0.39,0.34
0.39,0.34
0.39,0.34
0.39,0.3
0.39,0.3
0.39,0.3
0.39,0.3
0.34,0.3
0.34,0.3
0.34,0.3
0.34,0.3
0.34,0.31
0.34,0.31
0.34,0.31
0.37,0.31
0.37,0.31
0.37,0.31
0.37,0.31
0.37,0.31
0.37,0.33
0.37,0.33
0.42,0.33
0.42,0.33
0.42,0.33
0.42,0.31
0.42,0.31
0.42,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.35,0.31
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.41,0.32
0.41,0.4
0.41,0.4
0.41,0.4
0.41,0.4
0.41,0.4
0.43,0.4
0.43,0.44
0.43,0.44
0.43,0.44
0.43,0.44
0.43,0.44
0.45,0.44
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.43,0.46
0.43,0.4
0.43,0.4
0.43,0.4
0.43,0.4
0.43,0.4
0.43,0.4
0.38,0.4
0.38,0.4
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.33
0.34,0.33
0.34,0.33
0.34,0.33
0.34,0.33
0.36,0.33
0.36,0.33
0.36,0.33
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.31
0.36,0.31
0.36,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.31
0.34,0.3
0.34,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.45,0.32
0.45,0.32
0.45,0.32
0.45,0.32
0.45,0.32
0.49,0.32
0.49,0.32
0.49,0.32
0.49,0.36
0.49,0.36
0.49,0.36
0.49,0.36
0.49,0.36
0.49,0.36
0.49,0.39
0.49,0.39
0.49,0.39
0.4,0.39
0.4,0.39
0.4,0.39
0.4,0.39
0.4,0.4
0.4,0.4
0.4,0.4
0.35,0.4
0.35,0.4
0.35,0.4
0.35,0.4
0.35,0.35
0.35,0.35
0.35,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.44,0.29
0.44,0.29
0.44,0.29
0.44,0.29
0.44,0.29
0.44,0.29
0.44,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.36,0.29
0.36,0.29
0.36,0.29
0.36,0.32
0.36,0.32
0.36,0.32
0.41,0.32
0.41,0.32
0.41,0.32
0.41,0.32
0.43,0.32
0.43,0.32
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.31
0.44,0.38
0.44,0.38
0.44,0.38
0.44,0.38
0.37,0.38
0.37,0.38
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.46
0.34,0.46
0.34,0.46
0.34,0.46
0.34,0.46
0.34,0.44
0.34,0.44
0.34,0.44
0.36,0.44
0.36,0.44
0.36,0.44
0.36,0.44
0.36,0.44
0.36,0.44
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.36,0.34
0.34,0.21
0.34,0.21
0.34,0.21
0.34,0.21
0.34,0.21
0.34,0.21
0.34,0.21
0.4,0.21
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.46,0.31
0.46,0.31
0.46,0.36
0.46,0.36
0.46,0.36
0.46,0.36
0.5,0.36
0.5,0.36
0.5,0.36
0.5,0.33
0.5,0.33
0.5,0.33
0.5,0.33
0.5,0.33
0.5,0.33
0.5,0.33
0.5,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.29
0.41,0.29
0.41,0.29
0.41,0.29
0.41,0.29
0.35,0.29
0.35,0.29
0.35,0.29
0.35,0.34
0.35,0.34
0.35,0.34
0.38,0.34
0.38,0.34
0.38,0.34
0.38,0.38
0.38,0.38
0.38,0.38
0.44,0.38
0.44,0.38
0.44,0.38
0.44,0.38
0.44,0.39
0.44,0.39
0.44,0.39
0.4,0.39
0.4,0.39
0.4,0.39
0.4,0.39
0.4,0.37
0.4,0.37
0.4,0.37
0.37,0.37
0.37,0.37
0.37,0.37
0.37,0.37
0.37,0.37
0.37,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.44,0.31
0.44,0.31
0.44,0.28
0.44,0.28
0.44,0.28
0.44,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.31
0.46,0.31
0.46,0.31
0.46,0.31
0.46,0.31
0.46,0.31
0.46,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.36,0.31
0.36,0.31
0.36,0.3
0.36,0.3
0.36,0.3
0.36,0.3
0.36,0.3
0.38,0.3
0.38,0.3
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.35
0.38,0.41
0.38,0.41
0.38,0.41
0.38,0.41
0.38,0.41
0.38,0.41
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.44
0.35,0.45
0.41,0.45
0.41,0.45
0.41,0.45
0.41,0.45
0.41,0.45
0.47,0.45
0.47,0.36
0.47,0.36
0.47,0.36
0.47,0.36
0.52,0.36
0.52,0.36
0.52,0.36
0.52,0.36
0.52,0.36
0.52,0.29
0.52,0.29
0.52,0.29
0.52,0.29
0.52,0.29
0.52,0.29
0.43,0.29
0.43,0.29
0.43,0.32
0.43,0.32
0.43,0.32
0.43,0.32
0.43,0.32
0.37,0.32
0.37,0.32
0.37,0.38
0.37,0.38
0.37,0.38
0.37,0.38
0.37,0.38
0.38,0.38
0.38,0.38
0.38,0.33
0.38,0.33
0.38,0.33
0.38,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.44,0.33
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.4,0.3
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.42,0.39
0.42,0.39
0.42,0.39
0.42,0.39
0.42,0.39
0.45,0.39
0.45,0.4
0.45,0.4
0.45,0.4
0.45,0.4
0.45,0.4
0.48,0.4
0.48,0.4
0.48,0.38
0.48,0.38
0.48,0.38
0.47,0.38
0.47,0.38
0.47,0.38
0.47,0.38
0.47,0.38
0.47,0.33
0.47,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.38,0.3
0.38,0.3
0.38,0.32
0.38,0.32
0.38,0.32
0.38,0.32
0.38,0.32
0.39,0.32
0.39,0.32
0.39,0.32
0.39,0.32
0.39,0.32
0.39,0.32
0.39,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.32
0.36,0.31
0.36,0.31
0.36,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.47,0.37
0.47,0.37
0.47,0.37
0.47,0.37
0.47,0.37
0.52,0.37
0.52,0.42
0.52,0.42
0.52,0.42
0.53,0.42
0.53,0.42
0.53,0.46
0.53,0.46
0.53,0.46
0.53,0.46
0.53,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.45,0.46
0.38,0.46
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.45,0.31
0.45,0.31
0.45,0.31
0.45,0.31
0.45,0.34
0.45,0.34
0.41,0.34
0.41,0.34
0.41,0.34
0.41,0.34
0.41,0.34
0.41,0.38
0.41,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.43,0.3
0.43,0.3
0.43,0.3
0.43,0.3
0.43,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.28
0.48,0.28
0.48,0.28
0.48,0.28
0.48,0.28
0.48,0.28
0.48,0.28
0.48,0.28
0.48,0.32
0.48,0.32
0.48,0.32
0.48,0.32
0.41,0.32
0.41,0.32
0.41,0.32
0.41,0.35
0.41,0.35
0.41,0.35
0.41,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.37,0.35
0.39,0.35
0.39,0.35
0.39,0.35
0.39,0.35
0.39,0.35
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.39,0.31
0.36,0.31
0.36,0.27
0.36,0.27
0.36,0.27
0.36,0.27
0.36,0.27
0.41,0.27
0.41,0.27
0.41,0.27
0.41,0.25
0.41,0.25
0.41,0.25
0.47,0.25
0.47,0.25
0.47,0.25
0.47,0.25
0.47,0.25
0.51,0.25
0.51,0.25
0.51,0.27
0.51,0.27
0.51,0.27
0.52,0.27
0.52,0.27
0.52,0.27
0.52,0.27
0.52,0.27
0.52,0.27
0.44,0.28
0.44,0.28
0.44,0.28
0.44,0.28
0.44,0.28
0.44,0.28
0.44,0.28
0.37,0.28
0.37,0.28
0.37,0.28
0.37,0.27
0.37,0.27
0.37,0.27
0.39,0.27
0.39,0.27
0.39,0.27
0.39,0.27
0.39,0.27
0.39,0.33
0.45,0.33
0.45,0.33
0.45,0.33
0.45,0.33
0.45,0.33
0.45,0.33
0.45,0.38
0.39,0.38
0.39,0.38
0.39,0.38
0.39,0.38
0.39,0.38
0.39,0.42
0.39,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.37,0.42
0.41,0.42
0.41,0.42
0.41,0.42
0.41,0.42
0.41,0.42
0.41,0.42
0.45,0.34
0.45,0.34
0.45,0.34
0.45,0.34
0.45,0.34
0.45,0.34
0.47,0.34
0.47,0.34
0.47,0.3
0.47,0.3
0.47,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.3
0.46,0.18
0.41,0.18
0.41,0.18
0.41,0.18
0.41,0.18
0.41,0.18
0.41,0.18
0.41,0.18
0.37,0.32
0.37,0.32
0.37,0.32
0.37,0.32
0.37,0.32
0.37,0.32
0.38,0.32
0.38,0.32
0.38,0.32
0.38,0.3
0.38,0.3
0.38,0.3
0.38,0.3
0.39,0.3
0.39,0.3
0.39,0.3
0.39,0.3
0.39,0.3
0.39,0.26
0.39,0.26
0.36,0.26
0.36,0.26
0.36,0.26
0.36,0.26
0.36,0.26
0.36,0.26
0.36,0.26
0.4,0.28
0.4,0.28
0.4,0.28
0.4,0.28
0.4,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.3
0.46,0.3
0.51,0.3
0.51,0.3
0.51,0.3
0.51,0.3
0.51,0.3
0.52,0.3
0.52,0.3
0.52,0.3
0.52,0.3
0.52,0.3
0.52,0.3
0.44,0.3
0.44,0.3
0.44,0.3
0.44,0.3
0.44,0.3
0.44,0.27
0.44,0.27
0.37,0.27
0.37,0.27
0.37,0.27
0.37,0.27
0.37,0.27
0.37,0.27
0.39,0.27
0.39,0.27
0.39,0.24
0.39,0.24
0.39,0.24
0.39,0.24
0.44,0.24
0.44,0.24
0.44,0.24
0.44,0.24
0.44,0.24
0.44,0.24
0.44,0.24
0.4,0.24
0.4,0.22
0.4,0.22
0.4,0.22
0.4,0.22
0.4,0.22
0.4,0.22
0.37,0.22
0.37,0.22
0.37,0.22
0.37,0.22
0.37,0.22
0.37,0.23
0.42,0.23
0.42,0.23
0.42,0.23
0.42,0.23
0.42,0.23
0.42,0.23
0.45,0.23
0.45,0.23
0.45,0.23
0.45,0.26
0.45,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.47,0.26
0.41,0.26
0.41,0.26
0.41,0.26
0.41,0.26
0.41,0.3
0.41,0.3
0.41,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.3
0.37,0.36
0.37,0.36
0.37,0.36
0.39,0.36
0.39,0.36
0.39,0.36
0.39,0.36
0.39,0.39
0.39,0.39
0.39,0.39
0.39,0.39
0.39,0.39
0.39,0.39
0.39,0.4
0.39,0.4
0.39,0.4
0.39,0.4
0.36,0.4
0.36,0.4
0.36,0.4
0.36,0.33
0.36,0.33
0.36,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.41,0.33
0.47,0.33
0.47,0.27
0.47,0.27
0.47,0.27
0.47,0.27
0.51,0.27
0.51,0.27
0.51,0.27
0.51,0.27
0.51,0.27
0.52,0.27
0.52,0.27
0.52,0.29
0.52,0.29
0.52,0.29
0.52,0.29
0.44,0.29
0.44,0.29
0.44,0.29
0.44,0.36
0.44,0.36
0.44,0.36
0.44,0.36
0.37,0.36
0.37,0.36
0.37,0.36
0.37,0.36
0.37,0.31
0.37,0.31
0.37,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.46,0.31
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.46,0.28
0.41,0.28
0.41,0.28
0.41,0.28
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.31
0.38,0.35
0.38,0.35
0.42,0.35
0.42,0.35
0.42,0.35
0.42,0.35
0.42,0.35
0.42,0.38
0.45,0.38
0.45,0.38
0.45,0.38
0.45,0.38
0.45,0.38
0.48,0.38
0.48,0.36
0.48,0.36
0.48,0.36
0.48,0.36
0.48,0.36
0.47,0.36
0.47,0.36
0.47,0.36
0.47,0.31
0.47,0.31
0.47,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.27
0.38,0.27
0.38,0.27
0.38,0.27
0.38,0.27
0.38,0.27
0.38,0.27
0.39,0.27
0.39,0.27
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.29
0.39,0.31
0.39,0.31
0.39,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.31
0.36,0.29
0.36,0.29
0.4,0.29
0.4,0.29
0.4,0.29
0.4,0.29
0.4,0.29
0.48,0.29
0.48,0.32
0.48,0.32
0.48,0.32
0.48,0.32
0.5,0.32
0.5,0.32
0.5,0.32
0.5,0.39
0.5,0.39
0.51,0.39
0.51,0.39
0.51,0.39
0.51,0.39
0.51,0.42
0.51,0.42
0.42,0.42
0.42,0.42
0.42,0.42
0.42,0.42
0.42,0.44
0.42,0.44
0.42,0.44
0.42,0.44
0.36,0.44
0.36,0.44
0.36,0.44
0.36,0.37
0.36,0.37
0.36,0.37
0.39,0.37
0.39,0.37
0.39,0.37
0.39,0.37
0.39,0.37
0.39,0.37
0.45,0.29
0.45,0.29
0.45,0.29
0.45,0.29
0.45,0.29
0.45,0.29
0.41,0.29
0.41,0.29
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.41,0.31
0.38,0.31
0.38,0.31
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.43,0.38
0.43,0.38
0.43,0.38
0.43,0.38
0.43,0.33
0.43,0.33
0.46,0.33
0.46,0.33
0.46,0.33
0.46,0.33
0.46,0.33
0.49,0.33
0.49,0.33
0.49,0.29
0.49,0.29
0.49,0.29
0.49,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.47,0.29
0.47,0.31
0.47,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.31
0.4,0.36
0.4,0.36
0.36,0.36
0.36,0.36
0.36,0.36
0.36,0.36
0.36,0.36
0.36,0.38
0.36,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.38
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.38,0.37
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.35,0.32
0.41,0.32
0.41,0.32
0.41,0.28
0.41,0.28
0.41,0.28
0.47,0.28
0.47,0.28
0.47,0.28
0.47,0.28
0.47,0.28
0.51,0.28
0.51,0.29
0.51,0.29
0.51,0.29
0.51,0.29
0.51,0.29
0.51,0.29
0.51,0.29
0.51,0.31
0.51,0.31
0.51,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.31
0.43,0.29
0.43,0.29
0.37,0.29
0.37,0.29
0.37,0.29
0.37,0.29
0.42,0.29
0.42,0.29
0.42,0.29
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.42,0.31
0.43,0.31
0.43,0.39
0.43,0.39
0.43,0.39


==> results/pipeline.csv <==
SS,CNN,AMSimplex,RLSimplex
110.2106571,101.0978222,134.7331047,49.05796051
85.96038818,68.13716888,98.11091423,136.1713219
87.69321442,123.4414577,87.9547596,133.5570812
82.77511597,83.04691315,107.9468727,135.3662014
84.30933952,91.98832512,141.4315701,127.3872852
88.88936043,77.11291313,125.7061958,142.6739693
83.27507973,83.4107399,133.4331036,127.6350021
82.13639259,82.16333389,132.1718693,125.4141331
82.65900612,86.5085125,128.8170815,142.4543858
87.85867691,83.88829231,136.1296177,127.3980141
80.41453362,77.49295235,138.2544041,130.614996
81.94112778,97.22948074,129.3339729,132.5423717
87.0206356,74.65195656,130.7048798,134.2177391
81.21061325,83.74643326,138.5536194,134.5727444
82.32426643,92.44251251,130.8124065,129.1000843
83.97459984,85.73532104,132.7116489,138.0119324
84.10000801,85.23416519,131.3664913,131.0954094
67.73018837,78.36294174,132.1172714,133.8031292
100.7647514,80.8672905,152.7073383,132.2822571
106.2545776,82.33094215,114.2382622,138.9205456
102.1258831,77.3627758,130.466938,63.77100945
101.3598442,83.6160183,131.6533089,62.16192245
115.3378487,58.32767487,130.4223537,46.00787163
82.8742981,125.041008,156.2697411,82.72218704
81.97307587,96.50731087,86.9743824,67.21997261
86.53020859,80.04593849,114.4034863,65.42992592
82.38244057,83.40597153,131.2327385,90.5046463
82.8742981,81.93421364,131.3347816,134.8180771
82.00359344,81.30788803,147.0961571,130.3825378
86.57312393,85.79206467,121.7312813,134.8354816
82.76391029,91.70293808,144.8116302,134.7668171
82.50451088,85.56509018,122.4522591,134.7317696
85.55579185,85.96634865,137.2799873,131.0422421
82.21435547,81.80618286,133.3830357,126.1126995
82.50355721,86.71379089,140.3991222,143.0287361
86.0311985,77.12340355,106.1182022,132.2743893
83.57691765,82.67617226,148.2186317,127.99263
84.19418335,96.14300728,88.40537071,138.0736828
88.48047256,77.34298706,164.8302078,128.8216114
83.73475075,88.65475655,103.7285328,129.420042
82.25083351,86.59148216,158.8103485,138.4255886
82.10682869,82.14688301,112.7929688,134.496212
86.4481926,82.42249489,84.76853371,127.8195381
82.76796341,91.47310257,154.1624069,132.8427792
82.2994709,80.81626892,162.935257,132.5805187
86.32826805,65.90151787,186.9677067,131.7982674
83.09793472,127.6838779,91.48144722,120.5928326
82.15117455,84.70606804,124.8664856,152.7068615
85.97636223,83.43482018,135.6298923,132.2174072
82.62610435,81.13145828,132.1973801,126.9984245
81.75063133,90.53182602,131.469965,129.7550201
86.41982079,90.67034721,154.9224854,138.613224
78.89819145,82.44466782,116.9252396,127.6042461
81.86483383,90.91949463,139.7480965,139.4922733
82.97872543,57.49440193,148.4994888,130.8047771
86.01903915,62.7925396,135.9069347,132.0586205
81.98595047,57.28912354,112.6253605,130.9716702
83.54282379,58.0201149,132.4295998,135.6267929
88.52481842,60.54115295,130.959034,131.8547726
82.35955238,61.44809723,132.3919296,128.0198097
83.30488205,64.7778511,130.9177876,138.4184361
87.59117126,60.17446518,139.9521828,139.9121284
79.87141609,65.51361084,126.4817715,123.22402
83.98222923,51.32436752,131.029129,135.7138157
83.73188972,88.22965622,144.5884705,135.2579594
82.48353004,77.06785202,124.4082451,128.3853054
82.24225044,81.96091652,133.6874962,134.7491741
84.65647697,84.97023582,124.2506504,132.0970058
86.37785912,79.84852791,140.2027607,131.5882206
83.48298073,106.9734097,136.6038322,130.576849
78.00006866,81.19034767,136.8503571,138.7393475
87.96739578,51.476717,128.9660931,131.3736439
84.57660675,50.81176758,133.9321136,135.4730129
83.45961571,32.7000618,128.04389,134.7723007
87.12744713,60.42599678,136.1460686,117.9041862
83.19473267,60.87303162,135.8184814,143.3603764
83.51349831,51.11169815,128.1793118,134.6068382
83.45413208,56.44655228,157.2985458,131.0331821
77.92115211,60.19687653,127.8498173,135.4093552
79.60724831,55.1533699,102.5838852,135.0176334
81.73322678,61.38324738,122.5757599,128.0729771
84.51747894,58.57253075,132.9882145,133.3391666
81.33101463,60.73331833,135.5881691,130.5291653
80.20353317,60.71019173,130.5646896,134.0630054
86.15779877,54.39448357,139.2698288,134.333849
70.72877884,55.12213707,130.4433346,135.5061531
102.3514271,58.2075119,128.5076141,130.8662891
105.9296131,57.32989311,136.5091801,132.9698563
94.73395348,58.25209618,140.5322552,129.373312
100.6805897,51.69796944,124.7353554,136.9950771
111.6466522,54.52108383,166.4490509,130.8059692
88.36364746,54.13866043,102.6937962,134.68647
83.50133896,52.73103714,112.9112244,131.5946579
83.2657814,50.97794533,129.3547153,134.5124245
87.38923073,52.76846886,136.2905502,134.1927052
83.8098526,92.34762192,130.8727264,130.8429241
22.84860611,79.07152176,131.4969063,140.4604816
23.88358116,56.6701889,136.3077164,122.0085621
13.78536224,83.58311653,179.5949936,129.4109821
67.07811356,55.99784851,90.51465988,130.7740211
105.1652431,74.95212555,137.4926567,132.2045326
102.4334431,78.07016373,123.2812405,130.8982372
101.8178463,76.3874054,131.0315132,137.3746395
102.3209095,70.41788101,132.8656673,129.7075748
116.2648201,112.3156548,137.4499798,139.1427517
82.37934113,78.44758034,131.7155361,130.4476261
86.14134789,55.95850945,135.1218224,128.698349
85.19673347,58.53796005,163.6814976,141.5371895
80.29580116,74.29766655,138.1528378,105.2291393
97.24593163,85.47496796,142.7526474,139.9023342
106.2018871,78.82905006,83.84132385,131.0739517
101.8848419,85.13259888,127.8560162,140.5665874
102.656126,75.75297356,143.6741352,127.7673244
106.2326431,82.44109154,141.5736675,132.9805851
112.1132374,83.59503746,142.65789,130.5475235
49.55887794,83.28056335,81.85529709,69.35691833
84.12432671,75.46663284,164.3433571,116.5306568
79.26917076,84.16223526,146.394434,132.8356266
85.61944962,86.71665192,110.7878685,135.6785297
82.65185356,79.4532299,102.7107239,133.0325603
84.2063427,70.24693489,157.8559685,131.5777302
103.7218571,56.99205399,117.5482273,136.9764805
100.4657745,72.39699364,76.63798332,135.3023052
107.0671082,94.0554142,111.6759777,135.9376907
103.4495831,69.12350655,140.141964,131.275177
111.5398407,81.87913895,77.76212692,131.6146851
83.68134499,79.65731621,135.525465,131.0172081
89.03455734,59.0441227,181.0053349,140.0744915
81.88772202,70.74379921,142.1859264,101.1106968
84.53702927,79.89525795,168.7989235,148.731451
86.22765541,84.67340469,104.8967838,118.5450554
83.80484581,93.63031387,160.6626034,137.0048523
82.3264122,62.77251244,89.66302872,140.4850483
83.76121521,79.6983242,155.4983997,125.562191
80.93762398,79.93721962,85.1559639,141.7038441
80.61504364,71.32792473,109.6599102,132.9624653
84.22493935,58.95471573,90.73400497,126.6231537
80.55019379,88.39011192,83.44841003,136.4042759
80.5773735,77.98981667,81.46333694,132.8401566
79.80203629,79.6482563,91.7570591,131.2868595
83.57143402,77.78000832,108.643055,122.7607727
81.50482178,83.85157585,108.2923412,143.7706947
81.47835732,89.69140053,104.6488285,127.771616
87.02468872,88.0856514,88.96350861,130.4385662
83.36853981,66.28704071,173.0921268,131.490469
72.10111618,63.25531006,135.1118088,132.6787472
83.81509781,32.61041641,170.7718372,131.0548782
82.57699013,30.70998192,103.441,136.1732483
83.04286003,31.06045723,85.94965935,139.0793324
84.30147171,33.45918655,86.50517464,102.9617786
79.43749428,55.23180962,85.64925194,148.5376263
81.12025261,56.93888664,156.4881802,136.3677979
82.36861229,58.08973312,132.5452328,134.4115734
86.12680435,56.60486221,134.7663403,125.2975464
81.97379112,56.49709702,130.9874058,133.2850456
60.46414375,70.10865211,133.3539486,140.433073
87.56661415,74.70989227,133.9044571,131.136179
83.86039734,78.5472393,135.8320713,137.1116638
84.12027359,82.90886879,138.9801502,128.4506321
41.94498062,88.24515343,146.3119507,126.7726421
84.29026604,83.83393288,153.9616585,136.1882687
81.99071884,80.80148697,154.4587135,131.2205791
83.51564407,87.12387085,78.87887955,129.4291019
87.24856377,79.91456985,85.72530746,136.7282867
83.91404152,83.3594799,104.8164368,132.2381496
81.53319359,93.11819077,98.74534607,136.4338398
85.97636223,91.95613861,131.3250065,127.0644665
80.23166656,66.57338142,159.6660519,136.3236904
81.90917969,86.02023125,102.0255089,134.7391605
84.02943611,68.9098835,127.7828217,130.1660538
84.1999054,65.99187851,138.6876106,133.8219643
83.55021477,69.38838959,127.7730465,132.519722
88.92655373,83.36877823,107.1779728,130.9792995
84.60736275,78.61185074,169.68153,140.1546001
82.22174644,63.27176094,102.7328968,128.0076504
78.99260521,127.9280186,133.1868172,130.5353642
88.37413788,76.21598244,130.4097176,134.6418858
83.6493969,82.94463158,134.0894699,133.6257458
84.7492218,81.72702789,135.7104778,129.9850941
87.40520477,80.21211624,143.9894676,133.1138611
84.57374573,81.51435852,135.5497837,139.9037838
83.9612484,73.84157181,77.40926743,127.3460388
87.79191971,87.00156212,140.4774189,132.4503422
84.81502533,82.24701881,109.0092659,135.2689266
81.71772957,84.95926857,92.7464962,137.0444298
87.98909187,84.41305161,128.4170151,126.5192032
78.20916176,82.28707314,131.9787502,135.0314617
84.00440216,81.75873756,133.9576244,132.437706
85.82639694,98.62852097,135.0703239,134.1331005
85.93893051,72.55911827,132.6334476,129.2562485
80.95669746,57.07716942,154.0676212,137.9876137
81.00056648,58.23397636,155.9727192,134.1741085
83.72092247,60.07099152,162.1324825,129.0874481
79.31494713,58.05492401,74.39231873,132.7905655
79.95629311,59.82756615,115.8790588,132.1394444
84.66410637,58.45499039,78.60040665,139.2304897
82.34620094,112.8659248,108.3374023,144.1328335
77.86774635,78.3264637,98.41489792,105.3395271
80.89971542,72.08752632,120.6572056,125.9458065
70.06502151,77.54540443,101.8135548,137.2773647
101.4077663,83.35924149,131.0720444,126.506567
101.872921,99.173069,136.1031532,134.1245174
105.0002575,69.96035576,131.9737434,128.9532185
101.5491486,82.41391182,150.844574,139.2633915
110.512495,81.4538002,163.8011551,138.8475895
73.95386696,60.47415733,112.6999855,128.3636093
101.544857,74.11026955,111.238718,137.3102665
101.0522842,83.92763138,156.867981,131.0629845
108.0346107,88.26589584,97.17655182,102.645874
81.1624527,82.41701126,134.3762875,160.0198746
81.83598518,83.82439613,98.34980965,131.7749023
84.62166786,76.83491707,131.729126,134.8352432
83.5018158,83.43935013,136.1465454,124.969244
63.13467026,83.89925957,130.333662,135.9210014
79.63275909,86.79938316,137.8042698,134.3939304
84.42854881,89.09511566,131.1891079,134.043932
80.88588715,58.79044533,130.2075386,134.0196133
83.34684372,124.1807938,138.2825375,130.2499771
86.54618263,86.34972572,131.0076714,143.2607174
85.03293991,83.08386803,130.4607391,128.4604073
82.20410347,79.49542999,134.8013878,128.5803318
78.47166061,88.7401104,135.7927322,135.3592873
80.95359802,82.09991455,104.4266224,137.5939846
80.61432838,80.83343506,131.6862106,130.0127506
79.08892632,91.00556374,136.6276741,131.282568
84.61689949,79.80036736,160.3264809,134.560585
78.41300964,73.2896328,129.2407513,134.3111992
82.24439621,85.91794968,136.6333961,131.8650246
86.52639389,81.15124702,135.9260082,132.5509548
82.01169968,80.2192688,128.3199787,138.5793686
81.75110817,86.0517025,143.6977386,109.2083454
82.64970779,80.33490181,153.0823135,131.7729759
85.40296555,77.28385925,106.6105366,137.4282837
82.47733116,84.21897888,151.2634754,140.1428223
81.84623718,88.57989311,84.13314819,131.6742897
87.69798279,87.74375916,146.7740479,120.4023361
80.73592186,82.37123489,153.7434864,140.5019665
57.61837959,85.33763885,137.399435,77.0277977
84.92279053,92.2832489,106.6088676,66.00141525
82.3302269,87.10503578,94.50912476,135.7529163
82.02576637,50.44603348,94.28215027,134.7346306
85.68763733,103.3296585,91.00842476,126.2583733
48.92539978,125.2710819,134.8493099,135.9095573
79.84232903,79.84304428,136.995554,133.105278
80.13367653,88.72032166,128.6628246,131.6912174
84.39898491,91.04394913,124.6480942,137.0885372
80.82222939,55.40251732,169.4777012,132.5099468
82.95917511,79.47611809,146.4412212,129.2319298
84.47742462,87.84651756,157.8661919,135.1156235
80.92951775,58.77614021,153.9006233,132.5531006
82.12900162,85.28614044,181.0860634,133.37183
74.22733307,83.41217041,129.2793751,137.057066
101.5255451,76.02453232,161.5459919,136.734724
101.10569,88.3128643,167.4535275,128.1638145
105.3490639,84.66100693,145.3618336,136.4369392
101.8233299,82.64327049,164.7343636,132.329464
110.8067036,84.44595337,102.1766663,128.7298203
70.9400177,84.20109749,104.5608521,137.4316216
105.150938,83.29987526,154.0699005,134.7134113
101.5381813,83.66441727,151.1890888,130.4955482
102.3015976,90.36850929,95.31593323,125.5722046
106.1172485,84.04588699,115.6756878,137.42733
31.65578842,83.36853981,106.8675518,137.9709244
31.71086311,92.53287315,93.96004677,125.3714561
25.598526,52.77705193,135.8206272,128.247261
29.56342697,104.408741,61.29288673,144.9968815
26.54767036,78.48978043,157.8719616,122.7469444
23.24128151,83.51993561,91.63713455,136.1925602
23.99539948,92.11945534,91.3734436,136.1322403
13.99564743,56.97059631,87.35609055,138.1161213
14.11533356,69.39053535,147.5667953,102.8056145
14.13965225,86.31372452,167.6644993,146.164875
13.65613937,82.64756203,114.4626141,121.8011379
87.01395988,59.49902534,87.76831627,129.3778419
105.3791046,62.63113022,101.2058258,131.8981647
101.0916233,61.05589867,102.4184227,138.9732361
111.8221283,83.72282982,134.1218948,131.3815117
83.82487297,76.80678368,129.8923492,133.4064007
81.59518242,82.64064789,151.366415,134.1497898
77.95786858,81.13241196,145.254755,136.3379955
76.74527168,82.239151,175.9301662,126.7254353
84.75518227,81.21132851,129.4960976,135.712862
81.64596558,73.87256622,89.40029144,129.7950745
82.85093307,86.74192429,89.43891525,131.7710876
83.64677429,80.84654808,90.99388123,136.0411644
82.58533478,81.41517639,88.7029171,133.1274509
81.46548271,89.29657936,95.34835815,134.8409653
84.08975601,62.43395805,76.52568817,138.5445595
81.1715126,93.66393089,76.44963264,136.3215446
85.7219696,94.34580803,132.1578026,121.5131283
77.32105255,126.7280579,107.2304249,133.0113411
86.03429794,90.44790268,131.2139034,133.5332394
81.18152618,57.69133568,161.5951061,131.3610077
82.21769333,70.28102875,130.0928593,121.5136051
88.20676804,85.83807945,133.06427,142.834177
80.87921143,84.0921402,130.4998398,130.3429604
81.47478104,88.72938156,140.5856609,125.0407696
85.18385887,79.96273041,131.503582,139.1203403
80.07979393,81.99954033,130.7585239,141.5307522
23.39363098,87.11075783,141.0491467,123.3570576
62.65807152,80.30772209,124.7880459,130.9316158
100.4154682,81.4230442,137.5555992,131.7746639
100.3570557,86.17258072,131.4573288,132.843256
100.871563,85.67738533,130.6455135,131.6566467
104.1321754,79.38194275,142.4968243,144.1655159
106.8692207,81.19463921,127.5362968,133.0776215
84.6016407,84.54251289,130.2859783,132.9555511
85.95252037,87.31460571,160.677433,132.963419
79.68354225,79.37002182,107.0313454,106.9226074
81.74204826,83.43791962,132.4119568,111.6509247
83.05859566,74.92041588,133.3639622,134.0684891
79.39291,84.22064781,129.5509338,129.7454834
81.80451393,123.7471104,167.5889492,135.7998848
87.47220039,65.25945663,144.2654133,121.5231228
79.94961739,112.5144958,120.6306458,132.8659058
81.84146881,82.18073845,118.086338,100.0370979
82.57222176,100.2709866,68.35627556,103.907299
87.30101585,75.38843155,88.12737465,100.7935619
82.3507309,77.88825035,100.4109383,138.0093098
82.44276047,86.65513992,162.4045372,132.7683926
87.02707291,89.15400505,137.7155781,127.7303696
80.77931404,76.57647133,145.8239555,119.0521526
81.29501343,87.38946915,153.4013748,129.9190521
85.83903313,85.35957336,165.5197144,127.1090508
81.24303818,79.63871956,81.80403709,116.4877224
81.08377457,92.23079681,119.1878319,132.9333782
84.28955078,84.7966671,128.9277077,127.5601387
89.2393589,74.58376884,129.8141479,111.0098171
83.73379707,95.45183182,138.8449669,133.9950562
84.3193531,65.07349014,172.9573847,132.4086189
87.0847702,79.10561562,100.9163857,142.1513557
82.84807205,83.12821388,161.5804672,123.3224869
81.189394,83.52041245,81.18891716,117.1138096
85.8206749,89.73073959,102.1125317,133.2602501
81.23159409,79.70619202,110.9862328,137.1545792
82.43846893,75.68407059,101.6659737,130.3365231
86.46178246,85.0713253,88.25802803,102.4494171
82.57770538,105.3860188,110.8839512,70.72067261
84.65576172,102.7457714,100.6016731,112.8537369
82.07035065,93.75905991,134.5112324,127.6428699
85.03580093,128.2634735,158.8759422,63.6909008
81.74967766,79.6084404,153.4862041,79.25891876
81.55179024,82.3738575,176.8193245,54.17537689
88.10305595,81.42590523,104.3660641,68.82214546
84.68985558,87.30149269,104.2845249,68.41826439
81.6385746,87.69989014,167.7629948,64.13245201
87.32843399,86.46154404,129.543066,69.3666935
85.29424667,69.81539726,87.22066879,61.25259399
85.46924591,85.22963524,130.0158501,106.8863869
87.94617653,92.58580208,88.0010128,132.5213909
84.46764946,63.43054771,107.7260971,134.2692375
84.02562141,81.8259716,137.4926567,131.0002804
85.54768562,91.73083305,128.7164688,136.7111206
88.3231163,81.76732063,139.3508911,129.0755272
84.41543579,84.58614349,130.7849884,130.8951378
83.81962776,56.87689781,125.3055573,143.709898
86.75670624,78.0134201,97.92256355,124.6502399
81.27331734,88.3500576,111.8569374,141.6187286
84.50055122,80.18994331,121.9017506,126.3458729
86.76362038,83.76049995,152.592659,137.9988194
84.50770378,82.82494545,143.5961723,146.6338634
83.9138031,54.17323112,79.7932148,115.7531738
83.30178261,129.2169094,105.3614616,137.7396584
88.20295334,82.15332031,154.3750763,125.3299713
83.04238319,80.35802841,136.5134716,135.5373859
82.40175247,82.58509636,133.8956356,135.5884075
86.12275124,80.94596863,131.8695545,128.8957596
83.26101303,81.03251457,131.1409473,132.4808598
84.58948135,85.40129662,136.8672848,135.6344223
86.88306808,80.80816269,132.5933933,130.9995651
82.54814148,83.23383331,128.7264824,131.7038536
80.97171783,84.01417732,135.9062195,135.9574795
86.97748184,55.82308769,142.4963474,133.1214905
51.87177658,69.4372654,121.5693951,128.2508373
81.98833466,88.22536469,136.7502213,140.0158405
82.04507828,84.81431007,131.0231686,134.008646
86.01427078,83.18352699,129.7876835,130.6684017
80.94739914,91.36128426,141.430378,130.1953793
85.52479744,86.79437637,130.5084229,136.0025406
90.37280083,80.51967621,132.4310303,132.5507164
82.71098137,80.5337429,131.4280033,119.8029518
83.40835571,99.9751091,135.4262829,147.0837593
83.98604393,73.42863083,128.775835,131.8359375
83.62364769,81.33721352,170.4003811,127.8858185
85.28256416,88.89198303,95.63970566,133.441925
86.09104156,70.81723213,116.7683601,135.5450153
82.75675774,113.3716106,129.7283173,131.7565441
84.09976959,83.79793167,149.8192787,137.7482414
81.56061172,86.21549606,94.77066994,135.3538036
84.46598053,83.61887932,107.9795361,126.1987686
82.88908005,85.20436287,102.5555134,135.7095242
79.99825478,86.10343933,134.9380016,135.3695393
86.08603477,78.01151276,130.1624775,127.0086765
82.8037262,79.34951782,130.6357384,58.27975273
79.97918129,87.17870712,136.8398666,140.2099133
85.98351479,82.88955688,133.4958076,70.42360306
79.30517197,80.76500893,133.7585449,53.43365669
80.05595207,85.31785011,132.7931881,63.77768517
86.00187302,84.4271183,159.9256039,63.74526024
82.47327805,87.01777458,83.14418793,69.33045387
79.29992676,77.86822319,87.93473244,81.39371872
79.95319366,85.12377739,101.3371944,59.45777893
83.35232735,82.96346664,141.1113739,55.33480644
82.36193657,84.13290977,127.8715134,121.6335297
79.11419868,85.49046516,146.6009617,132.2865486
82.79061317,86.2736702,118.3741093,135.8706951
79.96487617,62.57820129,174.9544144,135.2443695
81.86531067,51.74922943,90.26098251,142.5499916
86.09008789,119.4810867,133.4033012,122.9817867
80.60860634,76.88951492,151.9600868,142.8949833
79.81514931,87.66698837,178.5075569,132.1046352
81.61401749,81.22849464,80.38544655,122.7033138
86.34495735,80.28316498,138.682127,137.160778
82.87525177,81.32457733,158.4348679,135.1265907
82.9885006,57.19661713,80.48439026,132.1537495
86.04383469,56.83755875,81.71987534,128.139019
83.04691315,68.06182861,132.2939396,133.7583065
83.1182003,87.98003197,159.5785427,134.3026161
86.61818504,79.91695404,94.0682888,129.3494701
82.6086998,84.83409882,125.2782345,134.0243816
82.44156837,77.61049271,138.4167671,137.1364594
86.04621887,55.38868904,134.8996162,130.2573681
81.45594597,56.08320236,129.2419434,134.9470615
85.21437645,96.51041031,133.3529949,128.9660931
84.59877968,89.62988853,134.2961788,111.7076874
86.26413345,84.80644226,130.0570965,163.0477905
83.14824104,97.34010696,134.0053082,128.1716824
66.3421154,71.70319557,131.0331821,131.5476894
85.80112457,71.04182243,135.8149052,131.1457157
82.87239075,101.9704342,132.2963238,134.3002319
84.44952965,70.23143768,142.8308487,129.5249462
90.66700935,57.75356293,124.6769428,129.8921108
83.95791054,101.4137268,127.2308826,139.1804218
81.47025108,104.9375534,113.6696339,132.8599453
83.88233185,102.6222706,183.4037304,128.1473637
85.99662781,102.1976471,104.049921,139.5993233
82.78155327,99.79271889,141.4232254,134.7308159
86.50231361,105.1454544,129.5166016,125.0445843
83.59646797,103.2447815,137.7255917,135.2760792
77.71801949,48.01297188,123.3878136,132.9820156
78.85670662,106.2860489,138.5731697,131.5989494
74.09524918,82.7729702,131.4966679,135.9546185
101.5939713,104.1884422,133.0039501,141.5228844
101.5150547,103.1358242,141.6049004,124.1769791
105.9458256,102.98419,122.9121685,131.8595409
101.3150215,101.0375023,135.2713108,153.3676624
110.2864742,106.7399979,133.081913,60.52970886
79.15282249,103.1243801,131.9756508,83.32943916
85.24560928,103.8999557,145.6923485,134.4733238
81.03060722,100.3081799,125.6172657,133.6910725
81.39324188,106.2533855,129.5819283,128.1306744
83.5351944,102.0138264,133.5000992,138.4630203
79.99968529,96.68421745,179.7838211,128.7665367
81.47883415,105.0374508,89.81370926,134.3374252
75.0336647,103.063345,107.9461575,130.9802532
101.4630795,102.6148796,150.8953571,137.4022961
102.3185253,106.679678,132.8918934,132.0645809
105.9992313,99.84874725,154.5934677,128.715992
102.6818752,103.8212776,109.9607944,138.5066509
110.6550694,102.3697853,135.5211735,138.5896206
80.61957359,106.02808,134.2420578,130.5844784
83.85658264,102.4193764,131.3569546,108.6966991
22.58372307,103.2326221,148.0680943,139.6040916
67.03710556,105.6456566,75.98781586,142.878294
104.269743,108.4756851,96.13037109,134.6731186
101.6952991,91.02463722,110.4083061,134.3069077
100.6419659,106.3301563,135.477066,131.2496662
103.6043167,87.62526512,166.2935257,128.7686825
111.2322807,91.13645554,100.9297371,137.732029
70.68777084,104.8872471,101.534605,131.3784122
105.5109501,104.0883064,96.80223465,135.3719234
103.4264565,100.199461,113.6641502,134.0413094
100.3715992,102.4906635,121.7467785,130.1708221
101.5067101,105.8511734,130.8948994,133.8253021
115.6864166,103.1210423,149.6706009,134.2611313
68.01366806,95.83878517,112.2794151,131.3090324
93.11318398,105.5233479,146.3103294,139.6007538
105.5264473,101.8903255,121.326685,130.8326721
102.2517681,103.0554771,133.9385509,128.3173561
102.8034687,106.0357094,145.2347856,134.7105503
115.2894497,101.5846729,76.34663582,129.6694279
30.95388412,102.2298336,70.88208199,134.7846985
78.78947258,107.0017815,145.5392838,137.0048523
81.88843727,92.19384193,90.70372581,127.2926331
86.03954315,128.6725998,112.5500202,142.626524
80.19280434,79.65016365,112.3893261,133.0022812
79.49662209,91.97592735,132.9195499,105.0307751
84.10334587,74.16629791,131.6726208,160.7108116
79.56409454,74.23353195,130.0668716,130.0902367
77.99482346,84.91110802,137.5346184,131.9797039
82.19408989,77.03948021,145.5296516,133.6619854
80.73306084,76.76148415,95.18837929,136.8691921
79.85138893,77.66985893,130.4969788,130.0547123
83.47630501,83.52828026,182.5063229,131.3126087
79.34212685,80.44934273,85.22129059,137.714386
78.4099102,69.28944588,132.9847536,127.6423931
80.53731918,76.32088661,94.94280815,135.1521015
85.36028862,79.37860489,138.828516,134.8698139
81.56466484,77.63338089,97.62954712,134.0401173
81.70175552,82.12304115,128.24893,143.4724331
84.79547501,81.05254173,81.41040802,123.1403351
79.77175713,78.56917381,114.1254902,132.6425076
95.32523155,82.16571808,87.64481544,141.4124966
105.9315205,82.67426491,107.4185371,136.1970901
103.8284302,80.99794388,102.6210785,118.8020706
101.4149189,69.56744194,137.5193596,131.1237812
107.0284843,65.72318077,180.2678108,137.9146576
113.5933399,65.94944,92.70071983,130.1934719
81.47192001,84.6965313,140.1190758,107.853651
83.15372467,67.5406456,90.82102776,159.0020657
84.04231071,103.1928062,158.2510471,147.2630501
82.59916306,102.5547981,131.7567825,119.109869
83.54020119,111.2661362,138.6344433,133.4154606
88.19293976,69.68283653,129.9593449,136.5475655
79.16545868,104.0728092,144.9959278,127.2735596
83.42647552,104.2895317,124.9170303,146.7523575
85.03603935,79.28514481,130.5572987,129.8708916
68.32742691,102.0410061,144.1903114,122.0488548
70.05262375,113.5921478,122.1234798,140.3689384
102.2853851,93.25933456,131.1516762,125.0019073
106.0678959,102.7078629,137.4158859,134.9766254
101.7284393,101.4082432,134.4034672,128.9410591
101.4704704,105.6904793,162.2169018,130.1324368
102.1268368,101.8025875,129.1465759,143.2073116
85.39175987,100.4056931,104.5167446,135.0784302
83.01329613,37.24503517,131.0026646,131.2818527
88.13023567,56.73885345,135.2255344,130.4619312
81.42137527,101.795435,132.9176426,132.5068474
79.13923264,146.2059021,142.7342892,129.7779083
83.95624161,77.6014328,126.7225742,105.7772636
81.27784729,80.05690575,106.2459946,160.5436802
83.89306068,66.93530083,168.2324409,140.9883499
80.5721283,85.43944359,128.0033588,123.850584
85.68263054,71.34437561,126.7926693,150.6240368
80.78742027,75.22320747,138.957262,120.4271317
71.09284401,90.87443352,130.3007603,132.455349
85.1328373,68.64094734,136.3167763,130.7933331
80.90949059,67.66891479,121.3327885,131.2689781
82.07392693,68.93086433,101.7401218,130.4631233
85.65783501,69.67663765,92.30780602,132.3144436
83.28413963,68.20249557,122.2569942,137.3910904
84.84387398,68.3825016,127.7563572,131.7830086
87.92734146,68.21656227,133.5096359,135.9348297
84.0780735,70.90353966,167.6609516,128.8473606
80.70969582,69.69690323,123.0192184,136.146307
84.17415619,71.33364677,101.4287472,129.0831566
86.6997242,68.84145737,129.7206879,135.5934143
83.81462097,69.46635246,132.6272488,131.4618587
83.07719231,69.54097748,148.3518314,132.1926117
85.08515358,71.99573517,117.4018383,134.9265575
80.86109161,68.85266304,131.3707829,134.1996193
81.28499985,76.72357559,79.20622826,105.0753593
87.94140816,80.80601692,110.8562946,156.3205719
83.71281624,67.3623085,108.702898,137.3822689
84.40732956,103.4958363,136.0652447,131.5102577
85.1252079,105.979681,145.0986099,132.4000359
81.02250099,102.9016972,97.70178795,134.7372532
81.19058609,102.4627686,102.9658318,132.7466965
81.24399185,107.0864201,131.7846775,132.5621605
84.19823647,93.68681908,129.601717,132.8248978
81.19058609,102.5938988,142.1608925,133.472681
81.47978783,105.5352688,140.5127048,131.5147877
85.02697945,101.2094021,116.9092655,137.7263069
80.51967621,103.4069061,135.8268261,128.6854744
81.15625381,82.54861832,134.547472,133.8217258
85.05344391,106.4360142,130.9411526,129.5404434
83.8997364,102.2648811,132.3406696,138.9684677
82.96632767,101.0160446,140.1040554,134.9742413
81.46595955,106.303215,130.8937073,135.5669498
86.48729324,102.1823883,127.9459,125.1325607
81.73751831,102.209568,189.3799305,134.4718933
81.76159859,105.899334,185.1708889,133.7583065
86.22527122,102.180481,104.3803692,134.999752
80.77383041,102.0805836,128.0055046,129.4903755
81.81595802,107.1796417,78.8269043,130.8131218
87.96572685,100.4507542,102.7984619,136.8951797
82.3996067,103.8329601,142.4193382,106.1549187
82.62419701,102.1244526,135.6892586,131.9785118
85.82758904,106.4321995,170.3467369,156.826973
82.14426041,101.855278,99.49469566,134.1531277
84.23948288,102.0643711,130.3472519,133.7981224
81.59375191,101.6726494,131.4945221,134.9473
87.97645569,101.9821167,130.5439472,129.9304962
84.37776566,102.0641327,132.4760914,134.0622902
82.74698257,105.5445671,136.2047195,134.321928
84.68127251,103.8472652,131.2661171,132.9929829
79.96344566,102.2310257,178.8287163,131.3111782
80.86562157,102.1077633,105.2381992,138.5178566
86.6765976,37.86277771,117.3574924,133.5773468
82.61346817,102.6449203,137.7334595,124.9816418
78.69839668,39.11304474,173.8624573,134.0227127
84.96665955,106.3797474,86.57002449,147.495985
80.41167259,103.3861637,134.0997219,119.1372871
80.82056046,101.5326977,158.1680775,160.7711315
81.52627945,107.578516,111.520052,152.9097557
85.39915085,101.5198231,127.9652119,85.8309269
82.13806152,102.0395756,134.3512535,135.5817318
81.37202263,106.7357063,134.902349,134.7241402
85.1585865,102.045536,94.95568275,142.5569057
82.8037262,102.1392345,58.29262733,122.0462322
82.23509789,104.0580273,110.4638577,104.1588783
87.09096909,101.7296314,128.3948421,155.5497646
82.9076767,98.5763073,132.2906017,135.073185
85.60562134,101.9473076,136.9950771,135.4060173
86.56930923,106.0156822,133.2475471,129.9452782
26.02028847,103.2135487,80.80434799,138.384819
82.76891708,98.06680679,113.5652065,135.4448795
84.07640457,106.8942547,132.4932575,132.7865124
88.52720261,104.3198109,132.3373318,126.7971992
80.42597771,95.92294693,131.7310333,131.9289207
81.48622513,100.3069878,168.0362225,134.5038414
87.86940575,102.7774811,107.067585,132.6930523
82.79848099,89.58029747,131.0912454,135.8747482
85.83593369,102.0245552,98.93894196,128.7167072
86.58576012,104.5777798,93.09577942,141.0188675
80.33800125,102.7889252,107.4750423,126.721859
84.15961266,101.0754108,99.69139099,129.6577454
81.01534843,105.6706905,114.120245,131.2596798
85.21223068,85.96324921,126.7433167,137.1648312
83.68778229,101.7093658,138.9160156,129.0066242
83.4646225,85.78276634,135.3900433,132.2257519
87.19348907,102.3144722,116.8735027,111.4983559
84.68604088,93.77074242,118.3083057,153.6617279
83.76049995,101.0813713,133.0370903,137.5989914
76.70617104,101.1443138,129.0947856,129.9705505
82.60583878,101.7129421,96.68660164,132.8074932
84.67555046,102.1502018,149.7650146,133.6765289
85.96277237,105.5555344,85.76631546,133.4526539
85.86072922,98.16145897,136.2059116,134.1607571
81.7937851,99.78818893,153.1612873,133.5377693
82.98110962,90.99817276,134.1759777,127.4366379
86.67230606,80.9803009,125.3814697,137.3486519
84.69676971,101.2563705,97.72920609,132.1880817
81.03919029,105.9348583,124.502182,132.3821545
87.8765583,102.7953625,106.9160938,136.5611553
82.208395,101.5069485,77.71253586,130.5301189
84.79809761,102.3333073,132.2601833,134.8905563
90.17753601,106.549263,130.6693554,128.3752918
80.69634438,100.5797386,109.8372936,135.6058121
84.79690552,103.6424637,115.4229641,131.8693161
86.71426773,103.9876938,88.13047409,130.6831837
83.78243446,37.76574135,120.3651428,133.2857609
54.31222916,37.56642342,141.9908714,137.206316
81.86554909,96.37737274,114.8703098,134.7866058
89.52617645,102.2651196,111.2325191,105.7195663
84.05160904,102.4591923,132.0466995,154.6041965
79.6687603,105.8454514,134.2074871,133.1291199
87.98789978,102.1018028,132.4443817,135.3192329
83.2555294,91.27736092,106.7876816,130.0814152
82.61966705,90.48986435,138.4057999,140.3295994
87.34416962,105.6520939,130.7113171,126.5077591
82.65209198,101.6407013,130.8825016,133.3425045
84.34176445,102.5695801,162.4481678,131.6251755
90.24500847,105.0491333,132.7981949,131.4439774
84.90586281,98.21367264,130.1422119,135.5218887
81.03752136,102.057457,135.2231503,134.7179413
82.7229023,115.2412891,130.5229664,128.6158562
86.77744865,92.72408485,132.7157021,137.3102665
83.62674713,101.8869877,131.3881874,131.6523552
82.09753036,105.4985523,137.2969151,133.2678795
88.18435669,102.6079655,130.2099228,137.5250816
84.33651924,102.2934914,131.9224834,130.8560371
86.73167229,102.0114422,136.4653111,129.683733
82.84974098,106.0600281,132.7662468,128.8692951
82.7755928,102.594614,132.704258,136.8436813
82.94796944,101.4857292,134.4265938,133.7900162
83.05120468,107.0520878,131.9108009,132.1032047
88.21821213,102.4167538,131.3734055,133.6150169
83.41574669,39.03913498,132.8957081,134.0823174
84.441185,105.0882339,148.047905,128.6520958
85.35814285,102.3931503,98.50311279,136.4510059
83.04953575,101.4397144,132.8804493,131.9382191
82.80014992,107.1882248,141.0582066,135.6706619
88.14382553,100.9774208,124.2311001,129.0864944
82.40056038,102.4799347,143.1798935,143.3751583
85.80422401,102.553606,104.1762829,104.8197746
87.29672432,102.0290852,132.0810318,127.5451183
79.91552353,102.2810936,145.3652287,133.9013577
82.55004883,101.1743546,138.7915611,161.305666
84.14149284,105.6065559,127.1886826,127.3987293
77.60715485,103.0349731,134.7577572,134.0544224
101.7785072,101.7317772,131.1411858,156.1641693
102.247715,106.1301231,145.1265812,123.4703064
95.64447403,99.89213943,144.9739933,134.6721649
103.8193703,103.1775475,108.6466312,141.6726112
101.485014,100.6801128,138.1983757,119.4448471
97.36514091,106.2643528,130.2697659,120.1224327
79.12421227,102.404356,146.0857868,136.6913319
79.68187332,102.8251648,94.67840195,132.7857971
83.03785324,104.9792767,92.1857357,129.4472218
79.98299599,102.6060581,91.9148922,137.3689175
53.01475525,102.2567749,107.2924137,131.664753
100.7416248,105.4103374,78.3829689,130.4724216
104.9060822,94.78163719,118.6900139,138.5371685
100.0437737,97.04470634,137.0835304,136.2810135
90.43765068,106.9278717,132.9181194,125.2069473
115.3786182,98.85048866,129.9371719,132.9679489
77.27885246,102.4963856,141.7069435,132.846117
82.02815056,101.6328335,128.9606094,136.5690231
88.72389793,106.0147285,130.8221817,128.8981438
83.66823196,100.3196239,131.3431263,110.9752655
84.80739594,101.5017033,136.4295483,162.402153
88.61517906,103.6984921,135.9322071,125.1521111
84.4848156,102.1838188,103.4452915,135.925293
84.79094505,102.304697,131.581068,131.7973137
85.04700661,96.17567062,179.7485352,129.9874783
88.17148209,93.09744835,138.6413574,139.0955448
84.98859406,101.4399529,153.2106876,131.2940121
82.46254921,133.8336468,98.13523293,128.8449764
88.3538723,78.90105247,90.49320221,144.256115
84.78879929,79.42938805,80.04689217,124.5405674
84.28382874,85.93606949,88.3231163,134.8102093
85.07227898,81.24756813,120.4090118,127.5131702
83.9972496,80.2218914,157.6824188,136.0528469
84.28931236,96.7206955,137.529583,132.216692
20.44200897,72.79419899,150.7251263,130.7859421
45.52769661,71.84386253,102.5793552,139.046669
81.04729652,70.23954391,136.4025116,131.8879128
77.16584206,71.63834572,79.08654213,132.2710514
87.23688126,70.95193863,112.2560501,149.4033337
82.67664909,72.02553749,100.3308296,116.5513992
82.68165588,80.18350601,146.0744858,107.9223156
87.26811409,83.02664757,139.4409561,156.9011211
81.88796043,84.24949646,132.9605579,140.5305862
82.81683922,104.585886,102.6642323,124.08638
86.80915833,70.88875771,95.05677223,130.1953793
82.62276649,69.95773315,145.640583,137.02631
44.90756989,69.24057007,105.6176662,130.8443546
82.79323578,69.14567947,132.4066162,138.08465
86.97867393,69.07534599,115.9043789,139.2426491
84.60593224,82.01789856,132.2674751,125.1254082
81.23326302,87.64362335,81.46929741,131.7884922
83.19830894,84.8543644,84.62238312,130.3017139
83.34946632,52.42204666,94.37179565,134.1910362
82.7319622,101.9175053,93.86277199,130.7718754
86.70425415,103.9862633,98.94490242,131.69837
86.05051041,101.6373634,85.18791199,137.526989
83.29582214,100.3222466,88.6926651,131.9334507
85.98566055,106.8956852,80.00540733,130.4702759
80.37924767,95.62420845,80.71327209,134.7472668
81.32719994,100.7790565,124.8517036,132.1089268
82.56983757,105.3133011,130.7871342,133.5391998
85.33191681,101.8874645,131.6964626,137.1552944
82.91554451,103.666544,136.6043091,130.187273
84.9673748,106.5740585,128.6773682,134.3643665
87.85128593,100.7838249,130.6545734,129.3754578
84.0921402,86.3237381,136.8272305,132.9345703
81.8464756,95.56365013,130.98979,134.7389221
85.68024635,106.2786579,159.9347591,136.5447044
81.2587738,72.54123688,89.13803101,105.2310467
83.09602737,103.2326221,86.79175377,164.7195816
81.14528656,98.62089157,81.32648468,136.0294819
88.38224411,103.3251286,78.13382149,122.4451065
81.76398277,92.97776222,59.37933922,131.9189072
80.82675934,103.259325,138.2210255,135.0483894
88.24658394,102.5869846,154.3688774,129.7147274
81.56204224,60.45341492,103.9936543,134.7513199
82.9102993,106.9588661,78.60159874,132.1759224
87.83507347,103.7242413,71.23661041,135.8747482
85.18385887,75.30593872,133.6705685,134.9663734
84.60855484,104.1824818,149.8190022,128.8542747
89.75934982,105.5603027,85.00862122,131.9541931
84.07711983,104.0098667,90.74163437,140.2831078
83.81557465,104.0604115,106.4812183,127.466917
85.96372604,106.0509682,97.87654877,132.4355602
86.46011353,102.7286053,83.92858505,136.4605427
80.89566231,37.40429878,83.39214325,132.8611374
83.11367035,36.71979904,122.2763062,132.1864128
86.04335785,37.51111031,135.6317997,135.0040436
82.97157288,82.04221725,132.4124336,132.5051785
80.89947701,107.8717709,132.6363087,136.0454559
87.20874786,102.278471,134.6425056,123.7945557
86.38620377,102.8192043,137.0034218,110.5310917
83.50968361,103.3930779,97.29862213,159.2922211
83.71758461,107.4140072,109.610796,134.444952
101.2363434,82.64255524,98.8945961,132.6317787
100.3313065,101.3395786,165.3909683,137.6335621
101.3967991,107.4466705,129.3742657,125.0162125
105.001688,103.3113003,120.8503246,138.1137371
111.3374233,102.2899151,106.5256596,128.3757687
80.78694344,107.7470779,136.2612247,135.8115673
85.66379547,86.74144745,134.9048615,126.9538403
81.64978027,100.1758575,103.7199497,135.0271702
76.98011398,100.6669998,154.8609734,133.7273121
106.9533825,104.8734188,138.176918,130.5823326
93.63484383,100.1374722,130.8455467,135.95438
102.6637554,101.031065,134.2301369,131.7782402
104.4545174,103.3143997,128.3869743,131.3302517
111.4675999,100.8486748,151.3383389,134.9933147
80.06811142,101.2556553,143.5365105,134.2093945
81.02536201,104.6824455,78.66740227,140.9623623
84.98072624,95.2963829,104.678154,123.7590313
79.91456985,100.9213924,161.3721848,135.8792782
82.43274689,103.8584709,103.1491756,168.5049534
88.94443512,100.4161835,133.3098412,96.9452858
82.685709,99.61843491,131.4620972,128.5200119
84.39207077,101.4556885,136.2729073,144.0496445
88.27614784,103.7569046,138.5428905,125.754118
83.76574516,100.666523,132.2431564,138.7212276
84.17510986,99.67255592,125.7662773,133.1832409
84.6991539,105.941534,135.7235909,126.8937588
87.24975586,105.2701473,131.6173077,133.5403919
83.8534832,104.2428017,135.4458332,136.9745731
60.08577347,68.47810745,130.2068233,133.9793205
88.25802803,97.37992287,133.5575581,123.1684685
83.10937881,105.1859856,136.5740299,143.67342
84.98620987,99.04289246,127.0709038,136.2352371
84.80000496,103.8262844,135.4849339,123.749733
81.06613159,109.2965603,132.9102516,138.4835243
78.89389992,93.53351593,130.3730011,127.7840137
88.30976486,105.6551933,135.6010437,133.3496571
82.37528801,108.35886,133.9967251,136.4762783
83.77504349,98.716259,140.8724785,125.6346703
84.01656151,100.764513,99.12014008,132.0264339
87.67938614,106.3554287,148.5604286,138.4313107
83.6327076,96.94075584,144.2155838,108.6671352
83.32419395,100.7604599,106.8966389,154.815197
88.15693855,99.33066368,95.25775909,132.1797371
85.81519127,107.499361,97.84245491,134.1249943
80.37090302,72.96323776,140.2975845,130.1531792
86.44580841,116.5354252,86.79246902,143.6808109
85.5486393,91.40920639,120.3688622,123.9840984
81.77018166,85.9606266,107.7079773,68.63331795
88.87195587,89.94317055,108.5810661,66.83206558
81.24089241,103.1012535,136.0526085,62.8015995
81.27450943,101.9833088,159.6167088,73.51160049
81.80809021,106.3737869,98.9716053,60.66131592
84.43140984,89.40792084,111.5012169,112.4978065
83.29200745,100.9783745,160.3045464,132.7075958
84.6350193,97.86963463,144.8590565,132.5087547
84.57279205,102.7705669,159.9534988,144.9458599
83.03189278,102.5490761,112.027216,127.2509098
81.57348633,99.71570969,125.2771854,127.4371147
83.90688896,105.789423,87.18132973,133.8367462
84.93733406,102.2672653,148.6287212,132.1911812
84.01727676,102.3130417,154.3478775,131.8163872
81.69126511,78.63616943,159.9230766,111.4873886
84.50007439,98.41299057,91.91322327,137.0510769
81.59017563,102.6220322,138.0470467,122.7667332
81.05373383,106.7740917,122.6348877,132.1368217
83.7957859,103.272438,133.7013245,131.9563389
82.71050453,98.52743149,155.5604744,131.459713
82.44252205,107.5119972,129.652977,136.4548206
81.44760132,101.126194,111.4461422,133.7075233
79.23769951,102.5135517,127.5396347,129.1399002
79.74743843,78.8397789,182.9971886,131.8216324
84.67173576,107.64575,124.5105267,135.4262829
81.68935776,100.2836227,133.1040859,136.8601322
81.24351501,103.4741402,85.56342125,133.0013275
59.49831009,105.1342487,126.2772083,148.4837532
81.76517487,102.4870872,104.5508385,113.011837
80.57022095,102.2188663,121.0613251,137.7687454
80.46269417,104.5773029,164.8168564,128.1166077
87.04042435,105.6387424,156.1302853,135.4007721
82.66425133,95.5247879,89.74051476,130.140543
81.27188683,106.6989899,55.9015274,132.3096752
88.76442909,52.28209496,76.15089417,139.8181915
84.55443382,103.1823158,161.8485451,127.4609566
83.74404907,80.15036583,90.39378166,132.0083141
87.31126785,106.0667038,122.5612164,140.8860683
83.89735222,88.54794502,82.61990547,127.0885468
84.67745781,102.8192043,91.30692482,130.522728
83.81891251,95.13521194,149.8031139,133.5988045
87.71419525,102.1149158,125.1077652,134.9506378
84.02681351,63.24195862,110.9585762,128.0984879
80.8429718,99.81274605,75.21557808,133.0924034
79.4172287,103.7979126,101.5746593,135.9014511
80.63817024,36.99922562,118.5874939,133.7151527
80.00230789,37.18495369,103.7261486,130.7582855
86.03024483,37.28532791,126.5182495,111.0062599
81.08329773,92.1792984,80.08480072,156.8565369
68.37058067,80.20710945,120.2442646,132.3032379
106.3718796,106.5182686,136.6586685,135.2398396
96.64916992,102.2734642,130.7320595,130.7432652
101.4201641,103.0604839,133.4927082,136.2265587
102.3342609,104.8779488,134.775877,99.7607708
119.5909977,101.3884544,130.9328079,66.88737869
72.07584381,82.57174492,146.2671757,128.2894611
102.1959782,107.4948311,146.2161541,132.5159073
108.1986427,100.8319855,106.2066555,135.276556
102.458477,102.0364761,123.090744,132.979393
102.3542881,72.34811783,144.349575,130.3925514
116.7099476,106.6057682,137.7780437,135.9140873
84.12957191,101.8819809,129.1015148,131.1249733
81.79116249,103.8253307,148.9789486,138.7052536
82.60917664,104.7546864,118.0839539,141.4411068
90.46196938,104.2466164,133.9702606,140.2771473
63.26770782,101.2928486,150.6779194,118.5457706
64.09406662,104.2265892,120.013237,130.7938099
85.7770443,101.6159058,126.5780926,130.8033466
82.74507523,98.19364548,133.1958771,132.8892708
79.1015625,105.4310799,128.9038658,129.3263435
83.29844475,98.47307205,137.8238201,114.0520573
79.83326912,102.0860672,132.9433918,156.9902897
84.1858387,102.8831005,135.1366043,139.9798393
88.00697327,104.164362,138.4704113,123.7902641
84.34247971,101.3436317,127.9699802,136.1818314
82.9911232,94.25377846,126.3122559,130.0528049
84.15555954,100.6042957,136.2907887,132.9848766
85.88600159,96.11463547,134.6306801,131.8747997
80.39808273,98.41609001,131.885767,134.1910362
82.11398125,96.76265717,135.9980106,138.1571293
86.91453934,103.9850712,134.819746,130.1679611
81.25734329,102.159977,135.3974342,135.1408958
82.87262917,105.7591438,101.8984318,126.9292831
85.50882339,92.75960922,134.806633,135.0533962
82.36408234,101.0150909,144.1165924,132.9929829
81.41446114,102.4804115,153.1643677,130.9492588
83.14967155,107.0430279,103.4555435,137.5131607
79.73146439,102.0615101,117.2204018,128.7469864
47.74284363,101.8970013,102.4458408,128.8459301
82.57913589,45.24588585,136.0890865,135.9539032
83.68492126,95.30425072,136.8641853,133.4900856
81.54368401,103.8198471,140.3529453,108.5128784
83.98270607,61.0229969,132.1661282,158.5366726
83.39476585,111.5591526,124.4878769,135.1687908
79.8971653,89.42961693,90.80600739,131.0870647
80.90019226,100.7554531,129.5542717,137.4247074
88.01913261,105.7801247,135.055542,137.8171444
83.60934258,92.25606918,135.8890533,122.0142841
81.73727989,101.0496616,156.9604778,131.8428516
85.38222313,106.1077118,110.7060909,143.2220936
82.73601532,100.7053852,121.1338043,126.1856556
83.60433578,100.5554199,129.3544769,132.2534084
84.61689949,105.2510738,133.1538486,130.8422089
87.43000031,91.07756615,144.9315548,136.3039017
83.71067047,100.70467,66.35904312,130.8987141
85.10923386,104.2649746,114.7358418,136.6686821
87.32581139,101.5636921,137.0735168,131.3347816
83.34565163,101.7334461,131.8559647,130.398035
84.90657806,100.6529331,146.1136341,131.3092709
86.9281292,104.7534943,124.922514,141.5596008
83.83226395,90.9473896,155.276041,126.4901161
81.16865158,71.46573067,119.8720932,130.3327084
82.9436779,67.22950935,100.1520157,135.5290413
87.63980865,67.02280045,146.8856144,132.3919296
84.41710472,72.35050201,97.843647,134.4347
83.81295204,70.33967972,137.4206543,115.4916286
88.66667747,79.75411415,150.1674461,150.9747505
83.54043961,82.11016655,91.78066254,134.8822117
83.4608078,88.34767342,133.9013577,129.2340755
87.71848679,82.11708069,134.1748238,138.014555
84.35821533,86.70592308,130.5611134,127.1224022
82.62300491,83.35757256,151.5395641,133.3634853
86.00640297,85.92104912,123.9533424,136.2657547
81.33721352,82.44657516,125.2505779,146.2824345
84.32674408,85.66045761,131.5808296,121.80233
82.0775032,70.37115097,136.2087727,132.9751015
87.52250671,77.3832798,137.4230385,131.1440468
84.73992348,83.17327499,135.5640888,131.4744949
81.05778694,86.85874939,129.11129,131.4249039
89.7424221,82.87596703,105.3147316,146.930933
82.32474327,83.79387856,131.0305595,119.4968224
81.09426498,86.15708351,148.6778164,140.2778625
86.52734756,86.42172813,138.7495995,128.2682419
80.72400093,84.35297012,126.7147064,139.5030022
85.06298065,81.01344109,144.289484,124.1972446
85.80064774,67.5804615,112.9436493,135.4217529
81.80236816,68.67837906,157.5665379,128.9396286
82.25679398,80.337286,129.5211315,131.5386295
82.55934715,89.84589577,103.2953262,131.2174797
89.35451508,82.1082592,133.8255405,136.9159222
80.09719849,85.99805832,131.0591698,133.0099106
82.01050758,51.35536194,132.1944237,130.3398609
85.30640602,94.25163269,112.3864651,135.6186867
83.51635933,99.27105904,180.1719894,132.5683594
85.24918556,102.1239758,101.2375355,130.8887005
86.35592461,36.85498238,114.1762733,136.4543438
80.49821854,95.32022476,108.2439423,130.0330162
83.74738693,102.7395725,84.2089653,132.3676109
87.58974075,93.87326241,108.6339951,136.507988
36.14830971,101.5717983,131.1032772,112.2941971
83.12749863,88.60707283,132.8513622,150.1381397
84.12909508,106.7934036,133.8450909,133.2252026
87.75615692,98.4275341,133.4035397,136.1188889
68.27735901,93.32799911,134.1035366,129.9726963
83.32562447,87.03684807,105.0138474,136.8353367
87.83555031,96.10962868,135.9398365,130.5236816
83.82081985,88.77658844,156.8295956,131.5016747
83.11748505,101.1948586,133.4753036,132.0905685
87.99004555,92.39935875,137.6750469,136.0938549
82.63731003,101.8438339,128.7183762,131.8459511
84.42592621,102.1506786,132.5132847,134.1068745
87.37230301,105.9999466,133.6395741,145.3638077
80.99770546,103.2590866,133.0575943,129.2905807
70.2316761,100.5022526,132.1482658,125.8716583
101.6056538,106.2841415,136.3265514,133.5134506
106.3067913,102.9000282,129.6520233,134.2093945
102.6287079,103.2292843,131.8459511,126.8131733
102.3747921,105.3409576,132.9836845,135.0665092
114.8018837,68.52006912,138.7007236,135.2636814
84.2218399,101.729393,132.8642368,130.5367947
84.27143097,102.763176,129.7721863,137.5143242
88.02700043,116.3113117,140.7220173,93.23072433
84.49268341,93.35184097,104.7804356,141.9899464
83.64868164,116.1417961,132.7204704,102.1502018
84.52033997,122.7154732,141.8738365,142.1322632
87.24999428,84.5015049,128.731966,133.4469318
84.06925201,105.2980423,132.3645115,133.4576607
84.56730843,69.9698925,149.9051571,134.0770721
86.96460724,72.51596451,124.0766048,128.5033226
84.87606049,71.1979866,64.72086906,134.4842911
84.88965034,76.21455193,116.4021492,130.4111481
88.16599846,91.50028229,133.4776497,137.9451752
80.63316345,69.44084167,121.1848259,130.355835
82.30376244,85.06464958,132.7049732,130.9452057
85.19864082,69.84353065,136.9628906,135.6270313
81.47883415,78.58395576,129.8966408,137.8927231
80.63936234,71.829319,130.0137043,131.8893433
78.67383957,74.8705864,141.3598061,124.2570877
84.48529243,78.15647125,132.2586536,138.4277344
80.36804199,105.2868366,135.7595921,132.5747967
81.04252815,75.01316071,128.5989285,141.0861015
83.26387405,69.02384758,140.5083942,127.8107166
81.63118362,76.50113106,99.58100319,131.925106
81.43115044,72.19338417,139.165163,127.5241375
85.99090576,72.28946686,131.3979626,111.7856503
82.73601532,80.39450645,132.9338551,158.1068039
84.57493782,71.2928772,136.1680031,137.9415989
81.46977425,75.57415962,129.2133331,129.2726994
83.84037018,79.7150135,155.8136749,133.0990791
82.2262764,60.60051918,109.0347767,129.8074722
82.25417137,102.0133495,115.6349182,134.0947151
84.78760719,101.0377407,105.5164337,144.2408562
83.1348896,101.3150215,154.1974545,121.2258339
79.22959328,104.3028831,133.089304,128.8235188
85.67523956,99.43819046,136.7447376,144.5293427
83.97960663,100.3069878,131.0763359,135.5741024
80.96599579,95.8917141,134.2196465,122.2381592
87.46743202,104.0906906,133.7604523,134.4091892
82.54480362,94.01464462,133.5475445,131.3447952
81.49075508,134.9492073,132.2023869,131.8483353
84.00249481,79.6995163,136.3146305,148.3120918
87.05854416,85.52479744,129.707098,119.9145317
81.45570755,77.2459507,130.8021545,135.2136135
81.25400543,85.40868759,139.0652657,129.6067238
84.12027359,80.54256439,132.8017712,137.2539997
84.0985775,79.51331139,129.806757,105.5743694
81.50148392,84.17034149,132.0288181,155.705452
28.22327614,77.51464844,145.8098888,133.5432529
81.56037331,80.3539753,120.1179028,134.3626976
80.70516586,79.91409302,145.1176262,131.5054893
84.6862793,86.36927605,143.3396339,137.4127865
80.55043221,80.72042465,75.78682899,129.8425198
82.69619942,81.5179348,91.27187729,129.1394234
79.72884178,82.73696899,61.49196625,134.6948147
85.00385284,80.73401451,147.4926472,133.215189
82.6253891,80.49917221,128.7405491,134.4673634
83.44292641,84.87796783,136.4746094,133.8198185
87.51010895,67.24023819,158.8656902,131.3791275
83.88543129,70.19042969,104.6099663,135.3843212
83.98294449,69.07868385,129.8825741,127.8569698
87.50414848,69.04625893,136.4336014,134.2673302
83.99319649,70.7013607,132.5836182,133.1489086
83.83011818,69.99707222,131.9935322,134.7761154
89.32638168,41.48626328,133.6216927,138.174057
81.83717728,37.55903244,139.7128105,128.4000874
83.30082893,39.49928284,147.4153423,128.8120747
81.48980141,37.67800331,98.33264351,130.4631233
87.77618408,36.89408302,97.18942642,138.207674
84.45858955,38.35630417,121.2778091,132.8036785
84.34462547,37.71877289,134.7498894,132.9138279
89.69449997,37.82057762,144.5474625,137.2210979
82.96108246,69.0369606,120.2087402,130.1465034
70.10030746,69.73528862,133.9793205,106.5251827
105.1146984,69.13042068,135.5640888,169.2304611
101.470232,73.62294197,137.7680302,128.2494068
102.3919582,72.63016701,126.6524792,127.5277138
102.0588875,69.69213486,135.525465,136.3334656
105.7231426,71.0375309,134.0816021,132.0950985
82.83352852,69.16308403,104.5324802,133.0554485
14.19591904,70.85466385,148.0853367,128.1483173
18.80693436,68.7789917,125.7283688,135.5578899
55.65905571,69.70119476,133.8608265,131.881237
100.543499,71.62737846,147.8390694,131.8717003
105.0670147,69.98276711,117.272377,139.6145821
94.39015388,70.16992569,137.727499,128.4570694
53.70545387,72.80135155,133.8124275,135.4207993
104.4154167,68.61257553,127.5761127,134.6738338
100.7978916,70.16944885,152.3461342,137.9659176
100.4068851,69.83399391,129.7111511,127.4960041
101.0122299,74.2623806,115.5276299,128.8826466
115.3161526,69.31304932,140.2547169,144.1514492
80.71374893,69.33760643,105.1840782,125.1988411
81.07280731,47.93715477,135.5311871,132.3409081
83.69803429,46.24032974,157.8492165,135.576725
68.28403473,85.5576992,139.5206451,116.3861752
101.6039848,70.9707737,80.91616631,148.411274
104.6979427,71.23708725,99.77817535,142.2963142
101.801157,71.48170471,99.78032112,119.3957329
100.5349159,74.31316376,116.9381142,139.8870945
113.9976978,67.37995148,134.9790096,130.4488182
69.9005127,91.09473228,132.9829693,131.850481
100.9328365,68.21870804,141.9444084,138.5364532
100.90518,70.75476646,127.8369427,125.1204014
87.13269234,92.0085907,139.1284466,146.8114853
102.4782658,68.40658188,104.0203571,127.727747
102.52738,101.0205746,129.5135021,120.6150055
95.50619125,69.28110123,139.632225,137.5563145
81.74371719,71.85840607,140.4492855,129.8570633
81.15243912,89.7603035,118.8225746,132.6339245
86.03358269,70.03974915,155.2071571,136.9488239
81.08949661,72.59178162,134.7045898,129.9705505
83.27865601,75.05846024,109.3232632,130.9304237
84.71250534,99.59244728,135.8556747,135.6840134
81.20679855,69.56982613,149.2175961,133.8858604
82.20672607,96.87399864,137.0844841,129.0023327
80.85298538,69.34356689,133.2199574,130.0287247
84.37800407,72.13711739,131.2201023,136.2597942
83.04429054,68.58968735,130.6567192,113.2597923
79.55622673,69.67377663,128.1352043,141.5655327
85.15977859,37.8613472,139.0216351,116.2650585
80.40595055,39.38961029,160.5279446,139.0714645
83.50586891,38.98096085,102.8077602,122.4095821
74.25165176,37.2633934,139.3933296,136.5737915
102.0891666,36.97633743,126.9011497,133.4142685
101.1664867,97.40543365,131.5579414,130.2034855
98.18792343,103.1992435,149.3761253,135.610342
104.6786308,101.3269424,86.85207367,133.1079006
111.7472649,99.27845001,133.7161064,129.0111542
67.23427773,102.8237343,141.7267323,134.9279881
105.1938534,102.3786068,145.6710815,130.7482719
100.7237434,106.4283848,85.50453186,132.881403
101.5925407,102.0612717,105.661869,131.8998337
113.8105392,102.8347015,155.4090881,136.4793777
80.34896851,99.12323952,116.9285774,142.2584057
72.29471207,66.58482552,101.5226841,121.9220161
85.37888527,103.7693024,145.2166939,137.0866299
81.7258358,102.7595997,131.2258244,130.5475235
81.75635338,90.53635597,137.5262737,129.9667358
80.9545517,102.3204327,130.7663918,132.0597458
83.78076553,101.7508507,131.6103935,133.5773468
80.22069931,107.2790623,149.3324947,133.496027
84.79046822,100.1775265,87.70895004,141.6017818
81.80356026,91.9816494,130.4063797,52.75082588
79.65874672,100.70014,131.9541931,71.90418243
86.96603775,105.8502197,133.3572865,150.0627899
82.24749565,101.9332409,133.2519054,132.2464943
85.00409126,97.35035896,155.7521629,132.5345039
81.87198639,102.5567055,91.7828083,132.1339607
83.43577385,102.1385193,131.1633587,134.5047951
82.20624924,99.75624084,131.5693855,133.1710815
81.39753342,105.8692932,136.4653111,129.4724941
85.9105587,101.3417244,125.3961563,131.4401627
81.01034164,101.4411449,94.12503242,139.8687363
79.03409004,106.541872,124.7339249,129.5049191
84.64932442,99.2000103,90.70181847,130.5680275
80.62386513,99.95722771,126.9996166,136.0757351
81.55989647,103.158474,134.4265938,129.6596527
86.27414703,103.4889221,143.4184742,136.6369724
82.32164383,87.76378632,115.4305935,132.6944828
79.24628258,100.3220081,81.83526993,131.8850517
80.28674126,105.4368019,115.6437397,137.0117664
87.16797829,103.1544209,130.863905,127.7635098
80.47032356,99.58148003,131.0811043,136.6446018
83.70399475,104.7532558,135.5466843,127.8400421
84.12361145,100.9497643,133.4941387,143.4571743
80.72566986,101.4339924,138.0813122,120.1295853
80.5580616,105.2327156,130.7961941,120.4900742
83.67419243,101.0067463,103.8796902,150.9160995
80.40165901,101.1109352,148.9362621,132.0576668
79.33998108,100.6710529,135.5412006,131.4308643
82.90576935,107.783556,147.6244736,133.3575249
58.4487915,95.1063633,141.305685,136.7785931
50.0524044,101.2964249,86.70330048,129.00877
50.79460144,103.5933495,152.3976326,131.649971
47.27435112,93.80984306,115.0097847,131.3822269
47.42503166,102.9610634,135.5512142,136.3444328
69.1921711,103.7659645,128.177166,130.8574677
104.8693657,75.82783699,135.7131004,129.9853325
100.7683277,103.0745506,132.0683956,139.7635937
100.8870602,104.3086052,131.827116,132.3056221
104.5789719,92.77582169,150.1326561,129.4300556
100.6801128,100.0058651,140.6002045,138.6508942
94.76351738,101.4602184,146.9126987,137.9210949
83.36806297,98.48165512,140.4592991,128.6051273
80.77859879,101.4769077,137.313509,129.3525696
81.20560646,78.7551403,86.18855476,134.5114708
82.11278915,58.66551399,99.05552864,132.3142052
85.43777466,101.0370255,84.58328247,131.7987442
80.74331284,101.2327671,83.47582817,112.2164726
83.89878273,105.01194,140.9406281,154.425621
81.70676231,101.8996239,105.0505638,131.8035126
78.71317863,102.4861336,61.35582924,133.2447529
78.91631126,102.1575928,71.00605965,134.2899799
85.85882187,103.0201912,139.7967339,138.9296055
82.76391029,110.2151871,127.2938251,130.6025982
54.11720276,93.21975708,158.3983898,130.4745674
83.56785774,97.77188301,129.7552586,133.4452629
84.38587189,101.5737057,136.4109516,135.2498531
80.13796806,99.74646568,139.4109726,130.5680275
79.32281494,132.3490143,166.9275761,130.4678917
86.64512634,83.15563202,111.1979485,135.919075
82.21507072,81.09664917,127.2916794,116.6434288
83.71973038,83.88566971,122.7431297,127.8035641
83.64033699,75.92153549,131.1373711,131.2193871
84.85221863,78.84430885,151.0748863,134.1736317
84.20157433,129.2705536,118.650198,138.7634277
88.45806122,110.0606918,138.0636692,130.5501461
80.72900772,75.39558411,131.6642761,130.4194927
81.62379265,101.3207436,130.0358772,132.6355934
81.28809929,72.24416733,131.1211586,131.9372654
85.83664894,79.46777344,134.5834732,130.5241585
80.73973656,74.60784912,133.1040859,138.4170055
79.19216156,106.5270901,142.4896717,127.2985935
84.4950676,69.23031807,124.8335838,132.6611042
79.47254181,68.70985031,143.4073925,136.4393234
76.96461678,70.71709633,88.7761116,131.7169666
86.12537384,72.56674767,132.9033375,130.0158501
80.5785656,68.72010231,135.8001232,137.0973587
79.74028587,71.32267952,132.8034401,133.0509186
84.93447304,70.93834877,106.2057018,130.2256584
80.49345016,74.09977913,120.6567287,137.1142864
79.45919037,69.17095184,90.29626846,132.2102547
82.02457428,70.06669044,97.04351425,142.9286003
83.39953423,37.5854969,103.6727428,93.92261505
83.00209045,37.65892982,127.0349026,159.5332623
58.73465538,37.04214096,127.2957325,132.3173046
83.04810524,91.21322632,121.1259365,141.2668228
80.61146736,101.3691425,131.926775,127.2206306
83.57834816,99.42173958,129.0128231,131.3560009


==> results/speed.csv <==
SS,CNN,AMSimplex,RLSimplex
0.27,0.27,0.32,0.2
0.27,0.27,0.32,0.2
0.27,0.27,0.32,0.2
0.31,0.32,0.32,0.2
0.31,0.32,0.32,0.37
0.31,0.32,0.32,0.37
0.31,0.32,0.34,0.37
0.31,0.32,0.34,0.37
0.31,0.32,0.34,0.37
0.31,0.32,0.34,0.37
0.31,0.35,0.34,0.37
0.31,0.35,0.34,0.37
0.31,0.35,0.34,0.37
0.31,0.35,0.34,0.44
0.35,0.35,0.34,0.44
0.35,0.35,0.3,0.44
0.35,0.35,0.3,0.44
0.35,0.35,0.3,0.44
0.33,0.33,0.3,0.44
0.33,0.33,0.3,0.42
0.33,0.33,0.3,0.42
0.33,0.33,0.3,0.42
0.33,0.33,0.3,0.42
0.33,0.33,0.3,0.42
0.33,0.33,0.27,0.42
0.33,0.33,0.27,0.42
0.31,0.31,0.27,0.37
0.31,0.31,0.27,0.37
0.31,0.41,0.27,0.37
0.31,0.41,0.27,0.37
0.31,0.41,0.27,0.37
0.31,0.41,0.27,0.37
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.4
0.31,0.41,0.32,0.48
0.31,0.41,0.32,0.48
0.31,0.41,0.33,0.48
0.3,0.3,0.33,0.48
0.3,0.3,0.33,0.48
0.3,0.3,0.33,0.48
0.3,0.3,0.33,0.44
0.3,0.3,0.33,0.44
0.3,0.3,0.33,0.44
0.3,0.3,0.33,0.44
0.3,0.3,0.33,0.44
0.2,0.16,0.31,0.44
0.2,0.16,0.31,0.41
0.2,0.16,0.31,0.41
0.2,0.16,0.31,0.41
0.2,0.16,0.31,0.41
0.2,0.16,0.31,0.41
0.2,0.16,0.31,0.41
0.23,0.23,0.36,0.45
0.23,0.23,0.36,0.45
0.23,0.23,0.36,0.45
0.23,0.23,0.36,0.45
0.23,0.23,0.36,0.45
0.23,0.23,0.36,0.5
0.23,0.23,0.39,0.5
0.23,0.23,0.39,0.5
0.23,0.23,0.39,0.5
0.27,0.29,0.39,0.5
0.27,0.29,0.39,0.53
0.27,0.29,0.39,0.53
0.27,0.29,0.39,0.53
0.27,0.29,0.42,0.53
0.27,0.29,0.42,0.53
0.27,0.29,0.42,0.53
0.27,0.29,0.42,0.53
0.27,0.29,0.42,0.53
0.31,0.31,0.42,0.53
0.31,0.31,0.43,0.53
0.31,0.31,0.45,0.49
0.31,0.31,0.45,0.49
0.31,0.31,0.45,0.49
0.31,0.31,0.45,0.49
0.31,0.31,0.45,0.49
0.35,0.35,0.45,0.49
0.35,0.35,0.45,0.43
0.35,0.35,0.45,0.43
0.35,0.35,0.3,0.43
0.35,0.35,0.3,0.43
0.35,0.35,0.3,0.43
0.35,0.35,0.3,0.43
0.4,0.4,0.3,0.44
0.4,0.4,0.3,0.44
0.4,0.4,0.3,0.44
0.4,0.4,0.3,0.44
0.4,0.4,0.3,0.44
0.4,0.4,0.31,0.44
0.38,0.42,0.31,0.48
0.38,0.42,0.31,0.48
0.38,0.42,0.31,0.48
0.38,0.42,0.31,0.48
0.38,0.42,0.31,0.48
0.38,0.42,0.31,0.43
0.38,0.43,0.37,0.43
0.38,0.43,0.37,0.43
0.38,0.43,0.37,0.43
0.38,0.43,0.37,0.43
0.38,0.43,0.37,0.43
0.38,0.43,0.37,0.44
0.38,0.43,0.37,0.44
0.34,0.34,0.35,0.44
0.34,0.34,0.4,0.44
0.34,0.34,0.46,0.44
0.34,0.34,0.46,0.54
0.34,0.34,0.46,0.54
0.34,0.34,0.46,0.54
0.34,0.34,0.46,0.54
0.34,0.34,0.46,0.59
0.34,0.34,0.41,0.59
0.28,0.28,0.41,0.59
0.32,0.32,0.41,0.59
0.32,0.32,0.41,0.59
0.32,0.32,0.41,0.6
0.32,0.32,0.41,0.6
0.32,0.32,0.43,0.6
0.32,0.32,0.43,0.6
0.32,0.32,0.43,0.55
0.36,0.36,0.43,0.55
0.36,0.36,0.43,0.55
0.36,0.36,0.43,0.55
0.36,0.36,0.43,0.55
0.36,0.36,0.39,0.55
0.36,0.36,0.39,0.47
0.36,0.36,0.39,0.47
0.36,0.36,0.39,0.47
0.31,0.31,0.39,0.47
0.31,0.31,0.39,0.47
0.31,0.31,0.39,0.53
0.31,0.31,0.31,0.53
0.31,0.31,0.31,0.53
0.31,0.31,0.31,0.53
0.31,0.31,0.31,0.53
0.31,0.31,0.31,0.53
0.31,0.31,0.31,0.53
0.33,0.3,0.31,0.53
0.33,0.3,0.31,0.53
0.33,0.3,0.33,0.22
0.33,0.3,0.33,0.22
0.33,0.3,0.33,0.22
0.33,0.3,0.33,0.22
0.33,0.3,0.33,0.22
0.35,0.35,0.33,0.22
0.35,0.35,0.33,0.22
0.35,0.35,0.35,0.22
0.35,0.35,0.35,0.35
0.35,0.35,0.35,0.35
0.35,0.35,0.35,0.35
0.35,0.35,0.35,0.35
0.41,0.41,0.35,0.35
0.41,0.41,0.35,0.35
0.41,0.41,0.35,0.35
0.41,0.41,0.35,0.38
0.41,0.41,0.32,0.38
0.41,0.41,0.41,0.38
0.42,0.42,0.41,0.38
0.42,0.42,0.41,0.38
0.42,0.42,0.41,0.38
0.42,0.42,0.41,0.4
0.42,0.42,0.41,0.4
0.42,0.42,0.43,0.4
0.42,0.42,0.43,0.4
0.42,0.42,0.43,0.4
0.42,0.42,0.43,0.4
0.42,0.42,0.43,0.44
0.42,0.42,0.43,0.44
0.42,0.42,0.43,0.44
0.42,0.42,0.43,0.44
0.39,0.39,0.43,0.44
0.39,0.39,0.43,0.48
0.39,0.39,0.43,0.48
0.39,0.39,0.43,0.48
0.39,0.39,0.43,0.48
0.39,0.39,0.36,0.48
0.39,0.39,0.36,0.49
0.39,0.39,0.36,0.49
0.39,0.39,0.36,0.49
0.39,0.39,0.36,0.49
0.39,0.39,0.36,0.49
0.39,0.39,0.36,0.49
0.24,0.21,0.36,0.46
0.24,0.21,0.36,0.46
0.24,0.21,0.3,0.46
0.24,0.21,0.3,0.46
0.24,0.21,0.3,0.46
0.24,0.21,0.3,0.46
0.24,0.21,0.3,0.46
0.24,0.21,0.3,0.41
0.24,0.21,0.3,0.41
0.13,0.13,0.3,0.41
0.13,0.13,0.33,0.41
0.13,0.13,0.33,0.41
0.13,0.13,0.33,0.41
0.13,0.13,0.33,0.38
0.13,0.13,0.33,0.38
0.13,0.13,0.33,0.38
0.13,0.13,0.38,0.38
0.13,0.13,0.38,0.38
0.13,0.13,0.42,0.38
0.24,0.27,0.42,0.38
0.24,0.27,0.42,0.42
0.24,0.27,0.42,0.42
0.24,0.27,0.42,0.42
0.24,0.27,0.42,0.42
0.24,0.27,0.42,0.42
0.24,0.27,0.34,0.42
0.33,0.33,0.34,0.41
0.33,0.33,0.48,0.41
0.33,0.33,0.48,0.41
0.33,0.33,0.48,0.41
0.33,0.33,0.48,0.41
0.33,0.33,0.48,0.41
0.33,0.33,0.48,0.38
0.33,0.33,0.43,0.38
0.33,0.33,0.43,0.38
0.31,0.31,0.43,0.38
0.31,0.31,0.43,0.38
0.31,0.31,0.43,0.38
0.31,0.31,0.43,0.46
0.31,0.31,0.44,0.46
0.31,0.31,0.44,0.46
0.31,0.31,0.44,0.46
0.31,0.31,0.44,0.46
0.3,0.3,0.44,0.52
0.3,0.3,0.44,0.52
0.3,0.3,0.44,0.52
0.3,0.3,0.39,0.52
0.3,0.3,0.3,0.52
0.3,0.3,0.3,0.55
0.3,0.3,0.3,0.55
0.3,0.3,0.3,0.55
0.35,0.35,0.3,0.55
0.35,0.35,0.3,0.55
0.35,0.35,0.3,0.54
0.35,0.35,0.3,0.54
0.35,0.35,0.34,0.54
0.35,0.35,0.34,0.54
0.41,0.41,0.34,0.54
0.41,0.41,0.34,0.54
0.41,0.41,0.34,0.44
0.41,0.41,0.34,0.44
0.41,0.41,0.34,0.44
0.41,0.41,0.34,0.44
0.41,0.44,0.35,0.44
0.41,0.44,0.39,0.44
0.41,0.44,0.39,0.42
0.41,0.44,0.39,0.42
0.41,0.44,0.39,0.42
0.41,0.44,0.39,0.42
0.37,0.43,0.39,0.42
0.37,0.43,0.39,0.42
0.37,0.43,0.38,0.42
0.37,0.43,0.38,0.42
0.37,0.43,0.38,0.42
0.37,0.43,0.38,0.42
0.37,0.43,0.38,0.42
0.37,0.43,0.38,0.25
0.32,0.32,0.38,0.25
0.32,0.32,0.42,0.25
0.32,0.32,0.42,0.25
0.32,0.32,0.42,0.25
0.32,0.32,0.42,0.25
0.32,0.32,0.42,0.25
0.32,0.32,0.44,0.32
0.32,0.32,0.44,0.32
0.32,0.32,0.44,0.32
0.29,0.29,0.44,0.32
0.29,0.29,0.44,0.32
0.29,0.29,0.44,0.32
0.29,0.29,0.44,0.32
0.29,0.29,0.44,0.32
0.29,0.29,0.44,0.34
0.29,0.29,0.44,0.34
0.29,0.29,0.44,0.34
0.29,0.33,0.44,0.34
0.29,0.33,0.44,0.34
0.29,0.33,0.44,0.34
0.29,0.33,0.35,0.34
0.29,0.33,0.35,0.36
0.29,0.33,0.35,0.36
0.29,0.33,0.35,0.36
0.29,0.33,0.35,0.36
0.29,0.36,0.35,0.36
0.29,0.36,0.35,0.36
0.29,0.36,0.35,0.36
0.29,0.36,0.3,0.39
0.29,0.36,0.3,0.39
0.29,0.36,0.3,0.39
0.29,0.36,0.3,0.39
0.29,0.36,0.3,0.39
0.32,0.32,0.3,0.39
0.32,0.32,0.3,0.41
0.32,0.32,0.3,0.41
0.32,0.32,0.34,0.41
0.32,0.32,0.34,0.41
0.32,0.32,0.34,0.41
0.32,0.32,0.34,0.41
0.32,0.32,0.34,0.42
0.32,0.32,0.34,0.42
0.32,0.32,0.34,0.42
0.32,0.32,0.38,0.42
0.32,0.32,0.4,0.42
0.32,0.32,0.43,0.42
0.32,0.32,0.43,0.42
0.32,0.32,0.43,0.4
0.37,0.37,0.43,0.4
0.37,0.37,0.43,0.4
0.37,0.37,0.43,0.4
0.37,0.37,0.4,0.4
0.37,0.37,0.4,0.4
0.37,0.37,0.4,0.4
0.41,0.41,0.4,0.4
0.41,0.41,0.4,0.34
0.41,0.41,0.4,0.34
0.41,0.41,0.43,0.34
0.41,0.41,0.43,0.34
0.41,0.41,0.43,0.34
0.41,0.42,0.43,0.34
0.41,0.42,0.43,0.31
0.41,0.42,0.43,0.31
0.41,0.42,0.43,0.31
0.41,0.42,0.43,0.31
0.41,0.42,0.43,0.31
0.41,0.42,0.43,0.31
0.39,0.39,0.43,0.31
0.39,0.39,0.43,0.31
0.39,0.39,0.43,0.31
0.39,0.39,0.37,0.31
0.39,0.39,0.37,0.33
0.39,0.39,0.37,0.33
0.39,0.39,0.37,0.33
0.39,0.39,0.37,0.33
0.31,0.31,0.37,0.33
0.31,0.31,0.37,0.33
0.31,0.31,0.37,0.33
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.31,0.33,0.35
0.31,0.26,0.33,0.35
0.31,0.26,0.33,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.32
0.31,0.26,0.31,0.38
0.29,0.29,0.36,0.38
0.29,0.29,0.36,0.38
0.29,0.29,0.36,0.38
0.29,0.29,0.36,0.38
0.29,0.29,0.36,0.38
0.29,0.29,0.36,0.44
0.29,0.29,0.36,0.44
0.29,0.29,0.35,0.44
0.29,0.29,0.35,0.44
0.3,0.3,0.4,0.44
0.3,0.3,0.4,0.44
0.3,0.3,0.4,0.47
0.3,0.3,0.4,0.47
0.3,0.3,0.4,0.47
0.3,0.3,0.4,0.47
0.3,0.3,0.4,0.47
0.3,0.3,0.39,0.48
0.3,0.3,0.39,0.48
0.3,0.3,0.39,0.48
0.3,0.3,0.39,0.48
0.3,0.3,0.39,0.48
0.3,0.3,0.39,0.48
0.3,0.3,0.43,0.48
0.3,0.3,0.43,0.39
0.3,0.3,0.43,0.39
0.34,0.34,0.43,0.39
0.34,0.34,0.43,0.39
0.34,0.34,0.43,0.39
0.34,0.34,0.44,0.39
0.34,0.34,0.44,0.33
0.34,0.34,0.44,0.33
0.34,0.34,0.44,0.33
0.39,0.39,0.44,0.33
0.39,0.39,0.44,0.33
0.39,0.39,0.42,0.33
0.39,0.39,0.42,0.33
0.39,0.39,0.42,0.33
0.41,0.41,0.42,0.33
0.41,0.41,0.42,0.34
0.41,0.41,0.42,0.34
0.41,0.41,0.42,0.34
0.41,0.41,0.42,0.34
0.41,0.41,0.33,0.34
0.42,0.42,0.33,0.34
0.42,0.42,0.33,0.34
0.42,0.42,0.33,0.41
0.42,0.42,0.33,0.41
0.42,0.42,0.33,0.41
0.42,0.42,0.33,0.41
0.42,0.42,0.33,0.41
0.42,0.42,0.31,0.41
0.36,0.36,0.31,0.41
0.36,0.36,0.31,0.37
0.36,0.36,0.31,0.37
0.36,0.36,0.31,0.37
0.36,0.36,0.31,0.37
0.36,0.36,0.31,0.37
0.36,0.36,0.36,0.37
0.36,0.36,0.36,0.37
0.36,0.36,0.36,0.35
0.36,0.36,0.36,0.35
0.27,0.27,0.36,0.35
0.27,0.27,0.36,0.35
0.27,0.27,0.36,0.35
0.27,0.27,0.38,0.35
0.27,0.27,0.39,0.35
0.27,0.27,0.45,0.4
0.27,0.27,0.45,0.4
0.27,0.27,0.45,0.4
0.27,0.27,0.45,0.4
0.29,0.29,0.45,0.4
0.29,0.29,0.45,0.4
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.42
0.35,0.35,0.4,0.42
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.43
0.35,0.35,0.44,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.41,0.4
0.32,0.32,0.36,0.35
0.32,0.32,0.37,0.35
0.31,0.31,0.37,0.35
0.31,0.31,0.38,0.35
0.31,0.31,0.38,0.35
0.31,0.31,0.38,0.35
0.31,0.31,0.38,0.35
0.31,0.31,0.38,0.35
0.31,0.31,0.38,0.32
0.31,0.31,0.38,0.32
0.33,0.33,0.35,0.32
0.33,0.33,0.39,0.32
0.33,0.33,0.39,0.32
0.33,0.33,0.39,0.32
0.33,0.33,0.39,0.32
0.33,0.33,0.39,0.33
0.39,0.39,0.39,0.33
0.39,0.39,0.39,0.33
0.39,0.39,0.34,0.33
0.39,0.39,0.34,0.33
0.39,0.39,0.34,0.33
0.39,0.39,0.34,0.33
0.39,0.39,0.34,0.33
0.4,0.4,0.34,0.34
0.4,0.4,0.34,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.39,0.34
0.4,0.4,0.43,0.31
0.4,0.4,0.43,0.31
0.4,0.4,0.43,0.31
0.4,0.4,0.43,0.31
0.4,0.4,0.43,0.31
0.4,0.4,0.43,0.31
0.34,0.34,0.44,0.31
0.34,0.34,0.44,0.37
0.34,0.34,0.44,0.37
0.34,0.34,0.44,0.37
0.34,0.34,0.44,0.37
0.34,0.34,0.44,0.37
0.34,0.34,0.44,0.37
0.34,0.34,0.38,0.37
0.34,0.34,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.46
0.29,0.29,0.38,0.46
0.29,0.29,0.31,0.46
0.29,0.29,0.31,0.46
0.29,0.29,0.31,0.46
0.29,0.27,0.31,0.46
0.29,0.27,0.31,0.47
0.29,0.27,0.31,0.47
0.29,0.27,0.31,0.47
0.29,0.27,0.31,0.47
0.29,0.27,0.32,0.47
0.29,0.27,0.32,0.47
0.29,0.27,0.32,0.39
0.29,0.27,0.32,0.39
0.3,0.3,0.32,0.39
0.3,0.3,0.32,0.39
0.3,0.3,0.32,0.39
0.3,0.3,0.38,0.39
0.3,0.3,0.38,0.39
0.3,0.3,0.38,0.39
0.3,0.3,0.38,0.33
0.3,0.3,0.38,0.33
0.29,0.29,0.38,0.33
0.29,0.29,0.38,0.33
0.29,0.29,0.37,0.33
0.29,0.29,0.37,0.33
0.29,0.29,0.37,0.33
0.29,0.29,0.37,0.36
0.29,0.29,0.37,0.36
0.29,0.29,0.37,0.36
0.29,0.29,0.37,0.36
0.29,0.29,0.37,0.36
0.29,0.29,0.33,0.36
0.29,0.29,0.46,0.36
0.29,0.29,0.46,0.42
0.29,0.29,0.46,0.42
0.29,0.29,0.46,0.42
0.36,0.36,0.46,0.42
0.36,0.36,0.46,0.42
0.36,0.36,0.41,0.42
0.36,0.36,0.41,0.42
0.36,0.36,0.41,0.37
0.36,0.36,0.41,0.37
0.36,0.36,0.41,0.37
0.36,0.36,0.41,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.35
0.39,0.39,0.43,0.35
0.39,0.39,0.43,0.35
0.39,0.42,0.43,0.35
0.39,0.42,0.41,0.35
0.39,0.42,0.41,0.35
0.39,0.42,0.41,0.35
0.39,0.42,0.41,0.4
0.39,0.42,0.41,0.4
0.39,0.42,0.41,0.4
0.39,0.39,0.41,0.4
0.39,0.39,0.35,0.4
0.39,0.39,0.35,0.4
0.39,0.39,0.35,0.42
0.39,0.39,0.35,0.42
0.39,0.39,0.35,0.42
0.39,0.39,0.35,0.42
0.29,0.29,0.35,0.42
0.29,0.29,0.35,0.42
0.29,0.29,0.32,0.43
0.29,0.29,0.32,0.43
0.29,0.29,0.42,0.43
0.29,0.29,0.43,0.43
0.29,0.29,0.43,0.43
0.29,0.29,0.39,0.43
0.29,0.29,0.39,0.42
0.29,0.29,0.46,0.42
0.29,0.29,0.46,0.42
0.26,0.26,0.46,0.42
0.26,0.26,0.46,0.42
0.26,0.26,0.46,0.42
0.26,0.26,0.46,0.42
0.26,0.26,0.4,0.36
0.26,0.26,0.4,0.36
0.26,0.26,0.4,0.36
0.26,0.26,0.4,0.36
0.32,0.32,0.4,0.36
0.32,0.32,0.4,0.36
0.32,0.32,0.43,0.36
0.32,0.32,0.43,0.36
0.32,0.32,0.43,0.34
0.32,0.32,0.43,0.34
0.32,0.32,0.43,0.34
0.33,0.33,0.43,0.34
0.33,0.33,0.43,0.34
0.33,0.33,0.43,0.34
0.33,0.33,0.43,0.34
0.33,0.33,0.43,0.35
0.33,0.33,0.43,0.35
0.33,0.33,0.43,0.35
0.33,0.33,0.43,0.35
0.33,0.33,0.37,0.35
0.33,0.33,0.37,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.29,0.29,0.36,0.35
0.3,0.3,0.32,0.35
0.3,0.3,0.32,0.35
0.3,0.3,0.32,0.33
0.3,0.3,0.32,0.33
0.3,0.3,0.32,0.33
0.3,0.3,0.32,0.33
0.3,0.3,0.32,0.33
0.36,0.36,0.37,0.33
0.36,0.36,0.41,0.39
0.36,0.36,0.41,0.39
0.36,0.36,0.4,0.39
0.36,0.36,0.46,0.39
0.36,0.36,0.46,0.39
0.36,0.36,0.46,0.39
0.36,0.39,0.46,0.44
0.36,0.39,0.46,0.44
0.36,0.39,0.46,0.44
0.36,0.39,0.41,0.44
0.36,0.39,0.41,0.44
0.36,0.39,0.41,0.44
0.36,0.39,0.41,0.48
0.36,0.39,0.41,0.48
0.36,0.39,0.41,0.48
0.36,0.39,0.43,0.48
0.36,0.39,0.43,0.48
0.36,0.39,0.43,0.48
0.36,0.39,0.43,0.48
0.36,0.39,0.43,0.48
0.35,0.35,0.43,0.48
0.35,0.35,0.43,0.48
0.35,0.35,0.38,0.48
0.35,0.35,0.33,0.48
0.35,0.35,0.33,0.39
0.35,0.35,0.33,0.39
0.35,0.35,0.33,0.39
0.35,0.35,0.33,0.39
0.35,0.35,0.33,0.39
0.29,0.29,0.33,0.39
0.29,0.29,0.33,0.39
0.29,0.29,0.33,0.34
0.29,0.29,0.33,0.34
0.29,0.29,0.33,0.34
0.29,0.29,0.37,0.34
0.29,0.29,0.37,0.34
0.29,0.29,0.42,0.34
0.29,0.29,0.42,0.34
0.29,0.29,0.42,0.37
0.29,0.26,0.42,0.37
0.29,0.26,0.42,0.37
0.29,0.26,0.42,0.37
0.29,0.26,0.42,0.37
0.29,0.26,0.38,0.37
0.29,0.26,0.38,0.37
0.29,0.26,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.38,0.42
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.42
0.29,0.29,0.4,0.38
0.29,0.29,0.4,0.38
0.29,0.29,0.4,0.38
0.28,0.28,0.4,0.38
0.28,0.28,0.43,0.38
0.28,0.28,0.43,0.38
0.28,0.28,0.43,0.38
0.28,0.28,0.43,0.38
0.28,0.28,0.43,0.35
0.28,0.28,0.43,0.35
0.28,0.28,0.43,0.35
0.28,0.28,0.37,0.35
0.28,0.28,0.37,0.35
0.28,0.28,0.35,0.35
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.41
0.28,0.28,0.38,0.43
0.28,0.28,0.38,0.43
0.32,0.32,0.36,0.43
0.32,0.32,0.4,0.43
0.32,0.32,0.4,0.43
0.32,0.32,0.4,0.43
0.32,0.32,0.4,0.45
0.32,0.32,0.4,0.45
0.32,0.32,0.4,0.45
0.38,0.38,0.4,0.45
0.38,0.38,0.4,0.45
0.38,0.38,0.33,0.45
0.38,0.38,0.45,0.43
0.38,0.38,0.45,0.43
0.38,0.38,0.45,0.43
0.38,0.38,0.45,0.43
0.39,0.39,0.45,0.43
0.39,0.39,0.45,0.43
0.39,0.39,0.41,0.43
0.39,0.39,0.41,0.38
0.39,0.39,0.41,0.38
0.39,0.39,0.41,0.38
0.39,0.39,0.41,0.38
0.39,0.4,0.41,0.38
0.39,0.4,0.41,0.38
0.39,0.4,0.42,0.38
0.39,0.4,0.42,0.34
0.39,0.4,0.42,0.34
0.39,0.4,0.42,0.34
0.39,0.4,0.42,0.34
0.32,0.32,0.42,0.34
0.32,0.32,0.38,0.34
0.32,0.32,0.38,0.34
0.32,0.32,0.38,0.34
0.32,0.32,0.38,0.36
0.32,0.32,0.38,0.36
0.32,0.32,0.38,0.36
0.32,0.32,0.38,0.36
0.32,0.32,0.38,0.36
0.32,0.32,0.38,0.36
0.32,0.32,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.32,0.36
0.25,0.25,0.29,0.36
0.25,0.25,0.29,0.34
0.28,0.28,0.4,0.34
0.28,0.28,0.4,0.34
0.28,0.28,0.4,0.34
0.28,0.28,0.37,0.34
0.28,0.28,0.37,0.34
0.28,0.28,0.37,0.4
0.28,0.28,0.37,0.4
0.28,0.28,0.37,0.4
0.33,0.33,0.37,0.4
0.33,0.33,0.37,0.4
0.33,0.33,0.36,0.4
0.33,0.33,0.36,0.45
0.33,0.33,0.36,0.45
0.33,0.33,0.36,0.45
0.33,0.33,0.36,0.45
0.33,0.33,0.36,0.45
0.33,0.33,0.4,0.49
0.29,0.29,0.4,0.49
0.29,0.29,0.4,0.49
0.29,0.29,0.4,0.49
0.29,0.29,0.4,0.49
0.29,0.29,0.4,0.49
0.29,0.29,0.42,0.49
0.29,0.29,0.42,0.49
0.29,0.29,0.42,0.49
0.29,0.29,0.42,0.49
0.29,0.29,0.42,0.49
0.29,0.28,0.42,0.49
0.29,0.28,0.42,0.4
0.29,0.28,0.41,0.4
0.29,0.28,0.41,0.4
0.29,0.28,0.41,0.4
0.29,0.28,0.41,0.4
0.29,0.28,0.41,0.4
0.32,0.32,0.5,0.4
0.32,0.32,0.5,0.35
0.32,0.32,0.36,0.35
0.32,0.32,0.36,0.35
0.32,0.32,0.36,0.35
0.32,0.32,0.36,0.35
0.32,0.32,0.36,0.35
0.37,0.37,0.36,0.35
0.37,0.37,0.36,0.38
0.37,0.37,0.36,0.38
0.37,0.37,0.33,0.38
0.37,0.37,0.33,0.38
0.37,0.37,0.33,0.38
0.37,0.37,0.33,0.38
0.38,0.38,0.33,0.44
0.38,0.38,0.33,0.44
0.38,0.38,0.33,0.44
0.38,0.38,0.37,0.44
0.38,0.38,0.4,0.44
0.38,0.38,0.4,0.44
0.38,0.38,0.4,0.44
0.38,0.38,0.4,0.39
0.36,0.36,0.4,0.39
0.36,0.36,0.4,0.39
0.36,0.36,0.4,0.39
0.36,0.36,0.4,0.39
0.36,0.36,0.34,0.39
0.36,0.36,0.46,0.39
0.36,0.36,0.52,0.36
0.36,0.36,0.52,0.36
0.3,0.3,0.52,0.36
0.3,0.3,0.52,0.36
0.3,0.3,0.52,0.36
0.3,0.3,0.52,0.36
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.43
0.3,0.3,0.43,0.43
0.3,0.26,0.44,0.43
0.3,0.26,0.33,0.43
0.3,0.26,0.33,0.43
0.3,0.26,0.33,0.43
0.3,0.26,0.33,0.43
0.3,0.26,0.37,0.43
0.3,0.26,0.41,0.44
0.3,0.26,0.41,0.44
0.3,0.26,0.41,0.44
0.3,0.26,0.41,0.44
0.27,0.27,0.41,0.44
0.27,0.27,0.41,0.44
0.27,0.27,0.41,0.44
0.27,0.27,0.41,0.44
0.27,0.27,0.37,0.44
0.27,0.27,0.37,0.44
0.27,0.27,0.37,0.44
0.27,0.27,0.37,0.44
0.29,0.29,0.37,0.44
0.29,0.29,0.37,0.37
0.29,0.29,0.37,0.37
0.29,0.29,0.4,0.37
0.29,0.29,0.4,0.37
0.29,0.29,0.4,0.37
0.29,0.29,0.4,0.37
0.29,0.29,0.4,0.37
0.29,0.29,0.4,0.37
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.42,0.34
0.28,0.28,0.37,0.36
0.28,0.28,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.3,0.3,0.36,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.36
0.36,0.36,0.31,0.34
0.38,0.38,0.37,0.34
0.38,0.38,0.43,0.34
0.38,0.38,0.36,0.34
0.38,0.38,0.46,0.34
0.38,0.38,0.46,0.34
0.38,0.38,0.46,0.34
0.4,0.4,0.46,0.4
0.4,0.4,0.46,0.4
0.4,0.4,0.46,0.4
0.4,0.4,0.41,0.4
0.4,0.4,0.41,0.4
0.4,0.4,0.41,0.46
0.4,0.4,0.41,0.46
0.36,0.36,0.41,0.46
0.36,0.36,0.41,0.46
0.36,0.36,0.44,0.46
0.36,0.36,0.44,0.46
0.36,0.36,0.44,0.5
0.36,0.36,0.44,0.5
0.36,0.36,0.44,0.5
0.27,0.27,0.44,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.5
0.27,0.27,0.41,0.41
0.27,0.27,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.41
0.26,0.26,0.35,0.35
0.26,0.26,0.3,0.35
0.32,0.32,0.3,0.35
0.32,0.32,0.39,0.35
0.32,0.32,0.39,0.35
0.32,0.32,0.39,0.35
0.32,0.32,0.39,0.38
0.32,0.32,0.39,0.38
0.32,0.32,0.39,0.38
0.32,0.32,0.39,0.38
0.32,0.32,0.39,0.38
0.31,0.31,0.35,0.38
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.35,0.44
0.31,0.31,0.33,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.4
0.28,0.28,0.43,0.37
0.28,0.28,0.4,0.37
0.3,0.3,0.4,0.37
0.3,0.3,0.4,0.37
0.3,0.3,0.4,0.37
0.3,0.3,0.4,0.37
0.3,0.3,0.4,0.41
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.41
0.3,0.3,0.43,0.41
0.35,0.35,0.43,0.41
0.35,0.35,0.43,0.41
0.35,0.35,0.43,0.44
0.35,0.35,0.43,0.44
0.35,0.35,0.43,0.44
0.35,0.35,0.43,0.44
0.35,0.35,0.43,0.44
0.38,0.38,0.43,0.44
0.38,0.38,0.43,0.46
0.38,0.38,0.39,0.46
0.38,0.38,0.39,0.46
0.38,0.38,0.37,0.46
0.38,0.38,0.37,0.46
0.38,0.38,0.37,0.46
0.37,0.37,0.37,0.46
0.37,0.37,0.37,0.46
0.37,0.37,0.37,0.46
0.37,0.37,0.37,0.46
0.37,0.37,0.37,0.46
0.37,0.37,0.32,0.46
0.37,0.37,0.32,0.39
0.37,0.37,0.32,0.39
0.32,0.32,0.32,0.39
0.32,0.32,0.32,0.39
0.32,0.32,0.32,0.39
0.32,0.32,0.38,0.39
0.32,0.32,0.43,0.39
0.32,0.32,0.43,0.36
0.32,0.32,0.43,0.36
0.32,0.32,0.43,0.36
0.32,0.32,0.43,0.36
0.27,0.27,0.43,0.36
0.27,0.27,0.43,0.36
0.27,0.27,0.35,0.36
0.27,0.27,0.7,0.38
0.27,0.27,0.7,0.38
0.27,0.27,0.39,0.38
0.27,0.27,0.39,0.38
0.27,0.27,0.39,0.38
0.27,0.27,0.39,0.38
0.26,0.26,0.39,0.38
0.26,0.26,0.39,0.38
0.26,0.26,0.39,0.38
0.26,0.26,0.4,0.38
0.26,0.26,0.4,0.38
0.26,0.26,0.4,0.38
0.26,0.26,0.4,0.38
0.26,0.26,0.4,0.38
0.26,0.26,0.4,0.35
0.26,0.26,0.39,0.35
0.29,0.29,0.39,0.35
0.29,0.29,0.39,0.35
0.29,0.29,0.39,0.35
0.29,0.29,0.39,0.35
0.29,0.29,0.39,0.35
0.29,0.29,0.39,0.41
0.29,0.29,0.39,0.41
0.29,0.29,0.39,0.41
0.29,0.29,0.39,0.41
0.27,0.27,0.3,0.41
0.27,0.27,0.39,0.47
0.27,0.27,0.39,0.47
0.27,0.27,0.39,0.47
0.27,0.27,0.39,0.47
0.27,0.27,0.39,0.47
0.27,0.27,0.39,0.52
0.27,0.27,0.39,0.52
0.27,0.27,0.39,0.52
0.27,0.27,0.39,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.43,0.52
0.27,0.27,0.4,0.52
0.27,0.27,0.4,0.43
0.38,0.38,0.4,0.43
0.38,0.38,0.4,0.43
0.38,0.38,0.4,0.43
0.38,0.38,0.4,0.43
0.38,0.38,0.43,0.43
0.38,0.38,0.43,0.43
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.39,0.39,0.43,0.37
0.38,0.38,0.43,0.38
0.38,0.38,0.43,0.38
0.38,0.38,0.43,0.38
0.38,0.38,0.43,0.38
0.38,0.38,0.37,0.38
0.38,0.38,0.37,0.38
0.38,0.38,0.46,0.44


==> results/temp.csv <==
Sequence,Temperature,CPU,Offloading
1,55.8,2.7,0
2,56.4,48,0
3,56.4,45.5,0
4,56.4,44.4,0
5,56.9,22.4,0
6,56.9,42.9,0
7,56.9,45.5,0
8,56.9,42.9,0
9,56.9,39.1,0
10,57.5,50,0
11,57.5,47.8,0
12,58,39.3,0
13,58,43.5,0
14,58,50,0
15,58.5,48.1,0
16,58,44.8,0
17,58,40.9,0
18,58,45.8,0
19,58,40.9,0
20,58,18.6,0
21,58.5,25.4,0
22,58,22.6,0
23,58,18.5,0
24,58.5,32.7,0
25,58.5,40,0
26,58,40.7,0
27,58,42.6,0
28,58,50,0
29,59.1,38.7,0
30,58.5,24.1,0
31,58.5,40.7,0
32,58.5,31,0
33,59.1,32.3,0
34,59.1,31,0
35,58.5,23.7,0
36,58.5,37.8,0
37,59.1,51.9,0
38,59.1,48,0
39,58.5,42.9,0
40,58.5,39.1,0
41,59.1,43.3,0
42,59.1,40,0
43,59.1,42.9,0
44,59.1,40.6,0
45,59.1,48,0
46,59.1,42.9,0
47,59.6,36.7,0
48,59.1,44.9,0
49,59.1,38.1,0
50,59.6,45.8,0
51,60.1,34.8,0
52,59.1,42.1,0
53,59.6,36,0
54,59.6,40,0
55,59.6,42.3,0
56,59.6,41.7,0
57,59.1,42.9,0
58,60.1,37.9,0
59,59.6,43.8,0
60,59.1,51.4,0
61,59.6,45.5,0
62,59.6,48,0
63,60.1,34.5,0
64,59.6,48.3,0
65,59.1,44.8,0
66,59.6,30.8,0
67,60.1,44,0
68,60.1,45,0
69,60.7,41.4,0
70,60.1,42.9,0
71,60.1,38.5,0
72,59.6,35,0
73,60.1,50,0
74,60.1,45.5,0
75,60.1,46.2,0
76,60.1,50,0
77,60.1,51.9,0
78,60.1,50,0
79,60.1,45.5,0
80,60.1,34.6,0
81,60.7,45.8,0
82,60.1,37.5,0
83,60.7,40.9,0
84,60.7,34.6,0
85,60.1,42.3,0
86,60.7,48.1,0
87,60.7,38.5,0
88,60.1,33.3,0
89,60.7,25.8,0
90,60.7,50,0
91,60.1,42.9,0
92,60.7,39.5,0
93,60.1,52,0
94,60.7,45.2,0
95,61.2,47.8,0
96,60.1,42.4,0
97,60.1,47.8,0
98,60.1,43.5,0
99,60.7,32.4,0
100,60.1,25,0
101,60.1,53.8,0
102,60.1,36.6,0
103,60.1,51.9,0
104,60.1,52,0
105,61.2,37.5,0
106,60.1,46.2,0
107,60.1,40.9,0
108,60.7,37.5,0
109,60.7,44.4,0
110,60.7,37,0
111,60.7,45.8,0
112,60.7,42.9,0
113,61.2,41.4,0
114,60.1,38.5,0
115,60.7,45.8,0
116,60.7,45.2,0
117,60.7,45.5,0
118,60.7,44,0
119,60.7,40.9,0
120,59.1,38.9,0
121,60.7,28.6,0
122,61.2,30.8,0
123,62.3,45,0
124,62.8,26.7,0
125,62.8,41.2,0
126,62.8,42.1,0
127,63.9,37.5,0
128,63.9,26.7,0
129,64.5,44.4,0
130,64.5,26.7,0
131,65,26.7,0
132,65,28.6,0
133,64.5,26.7,0
134,65,31.2,0
135,65,25,0
136,65,45,0
137,65,31.2,0
138,64.5,33.3,0
139,64.5,28.6,0
140,65,35.3,0
141,64.5,52.2,0
142,64.5,31.3,0
143,65,31.2,0
144,64.5,28.6,0
145,65,26.7,0
146,65.5,35.3,0
147,65,26.7,0
148,65.5,41.2,0
149,65.5,28.6,0
150,65,28.6,0
151,65,30.8,0
152,65.5,33.3,0
153,64.5,23.1,0
154,65.5,33.3,0
155,65.5,29.2,0
156,66.1,31.3,0
157,65.5,37,0
158,65.5,26.7,0
159,65.5,50,0
160,65.5,26.7,0
161,66.1,35.3,0
162,65.5,33.3,0
163,65.5,26.7,0
164,65.5,26.7,0
165,65.5,37.5,0
166,65.5,25,0
167,65.5,37.5,0
168,65.5,26.7,0
169,65.5,28.6,0
170,65.5,29.4,0
171,65.5,31.2,0
172,65.5,26.7,0
173,65.5,25,0
174,65.5,37.5,0
175,65.5,28.6,0
176,66.1,26.7,0
177,65.5,26.7,0
178,65.5,31.3,0
179,65.5,44.4,0
180,65.5,26.7,0
181,65.5,26.7,0
182,65.5,31.3,0
183,65,33.3,0
184,65.5,25,0
185,65.5,37.5,0
186,65.5,36.8,0
187,65.5,25,0
188,65.5,26.7,0
189,65.5,25,0
190,65.5,42.1,0
191,65.5,31.3,0
192,65,26.7,0
193,65.5,25,0
194,65,31.3,0
195,65,33.3,0
196,65,26.7,0
197,64.5,37.5,0
198,64.5,35.3,0
199,65.5,26.7,0
200,65.5,29.4,0
201,65,25,0
202,65.5,31.2,0
203,65.5,35.3,0
204,65.5,25,0
205,65.5,31.3,0
206,66.1,25,0
207,65.5,25,0
208,65.5,29.4,0
209,65.5,25,0
210,65.5,33.3,0
211,65.5,38.5,0
212,65.5,25,0
213,65,25,0
214,65.5,33.3,0
215,65.5,25,0
216,65,29.4,0
217,65.5,23.5,0
218,64.5,29.6,0
219,65.5,23.5,0
220,65.5,31.6,0
221,65,42.9,0
222,65,26.7,0
223,65.5,36.8,0
224,65,33.3,0
225,65,25,0
226,65.5,45,0
227,65,25,0
228,65.5,36.8,0
229,65.5,25,0
230,65.5,23.5,0
231,65.5,33.3,0
232,65.5,50,0
233,65.5,31.6,0
234,65.5,25,0
235,65.5,38.9,0
236,65.5,42.1,0
237,65.5,33.3,0
238,65.5,33.3,0
239,65.5,29.4,0
240,65.5,29.4,0
241,65.5,33.3,0
242,65,23.5,0
243,65.5,25,0
244,66.1,25,0
245,65,23.5,0
246,65.5,31.6,0
247,65.5,36.8,0
248,65.5,23.5,0
249,65.5,25,0
250,65,29.6,0
251,65.5,25,0
252,65.5,31.2,0
253,65.5,34.8,0
254,65.5,31.6,0
255,65.5,29.4,0
256,65,27.8,0
257,66.1,29.4,0
258,65.5,23.5,0
259,65,25,0
260,65.5,42.9,0
261,65.5,29.4,0
262,65.5,23.5,0
263,65.5,33.3,0
264,65.5,31.6,0
265,66.1,31.6,0
266,66.1,25,0
267,66.1,50,0
268,66.6,27.8,0
269,66.1,38.5,0
270,65.5,31.6,0
271,65.5,39.3,0
272,65.5,36.8,0
273,66.1,36.8,0
274,65.5,27.8,0
275,66.1,26.3,0
276,66.1,27.8,0
277,66.1,33.3,0
278,65.5,31.6,0
279,66.6,42.9,0
280,66.1,35,0
281,66.1,27.8,0
282,66.1,27.8,0
283,66.6,31.6,0
284,66.6,35,0
285,66.1,30.4,0
286,65.5,25,0
287,66.1,30.4,0
288,66.1,27.8,0
289,65.5,23.5,0
290,66.6,31.6,0
291,65.5,22.2,0
292,66.1,33.3,0
293,66.1,27.8,0
294,65.5,23.5,0
295,65.5,30,0
296,65.5,35,0
297,65.5,28.6,0
298,66.1,25.9,0
299,66.6,26.3,0
300,66.1,32.4,0
301,65.5,25,0
302,65.5,31.6,0
303,65.5,31.6,0
304,66.6,31.6,0
305,66.6,30,0
306,66.1,30,0
307,66.6,38.1,0
308,66.1,30,0
309,66.6,26.3,0
310,66.6,30,0
311,66.6,25,0
312,66.6,25,0
313,66.1,38.1,0
314,66.1,27.3,0
315,66.6,42.9,0
316,66.1,22.2,0
317,66.6,26.3,0
318,66.6,38.1,0
319,65.5,28.6,0
320,65.5,26.3,0
321,65.5,25,0
322,66.6,27.8,0
323,65.5,31.6,0
324,65.5,30,0
325,65.5,26.5,0
326,65.5,26.3,0
327,65.5,26.3,0
328,65.5,30,0
329,65.5,31.6,0
330,65.5,31.6,0
331,65.5,26.3,0
332,65.5,27.8,0
333,65,36.1,0
334,65,26.3,0
335,65,30.4,0
336,65.5,31.6,0
337,66.1,30,0
338,65.5,30.3,0
339,65.5,28.1,0
340,65.5,25,0
341,66.1,33.3,0
342,65.5,30,0
343,65.5,26.3,0
344,66.1,30,0
345,65.5,26.3,0
346,66.1,26.3,0
347,65.5,26.3,0
348,65.5,26.3,0
349,66.6,30,0
350,66.1,26.3,0
351,66.6,30,0
352,66.6,26.3,0
353,65.5,30,0
354,66.6,30,0
355,65.5,30,0
356,65.5,30,0
357,65.5,26.3,0
358,65.5,30,0
359,66.1,30,0
360,66.6,26.1,0
361,66.6,30,0
362,66.6,30,0
363,66.6,33.3,0
364,66.1,26.3,0
365,66.6,26.3,0
366,66.6,26.3,0
367,66.6,30,0
368,67.1,28.6,0
369,66.6,26.3,0
370,66.6,46.2,0
371,66.6,30,0
372,67.1,26.3,0
373,66.6,25,0
374,66.6,31.8,0
375,66.6,26.3,0
376,66.1,26.3,0
377,66.6,30,0
378,65.5,26.3,0
379,65.5,26.3,0
380,66.6,25,0
381,66.1,30,0
382,66.6,31.8,0
383,66.6,31.8,0
384,66.1,31.6,0
385,66.6,26.5,0
386,66.1,25,0
387,66.1,26.3,0
388,65.5,26.3,0
389,66.6,25,0
390,65.5,31.8,0
391,66.6,36.4,0
392,65.5,25,0
393,65.5,22.2,0
394,65.5,34.6,0
395,65.5,41.7,0
396,65.5,26.3,0
397,65.5,28.6,0
398,65.5,26.3,0
399,66.6,28.6,0
400,65.5,42.3,0
401,66.1,25,0
402,66.1,28.9,0
403,65.5,28.6,0
404,65.5,26.3,0
405,65.5,28.6,0
406,66.6,28.6,0
407,66.1,36.4,0
408,66.6,25,0
409,66.6,33.3,0
410,66.6,34.8,0
411,66.6,26.3,0
412,66.1,26.3,0
413,67.1,25,0
414,66.6,36.4,0
415,66.6,31.8,0
416,66.1,26.3,0
417,65.5,28.6,0
418,66.6,31.8,0
419,66.1,33.3,0
420,65.5,31.8,0
421,65.5,34.8,0
422,65.5,28.6,0
423,66.1,34.8,0
424,65.5,28.6,0
425,63.9,31.8,0
426,65.5,27.3,0
427,65.5,31.6,0
428,65.5,25,0
429,65,28.6,0
430,65.5,25,0
431,65,30.4,0
432,65.5,31.6,0
433,65.5,23.8,0
434,65.5,30.4,0
435,66.1,23.8,0
436,65.5,28.6,0
437,65.5,27.3,0
438,65.5,28.6,0
439,65.5,27.8,0
440,65.5,23.8,0
441,65.5,31.8,0
442,65.5,32.1,0
443,66.1,25,0
444,65.5,25,0
445,66.1,31.8,0
446,65.5,39.1,0
447,65.5,25,0
448,66.1,31.8,0
449,65.5,28,0
450,65.5,28.6,0
451,65,25,0
452,66.1,30.4,0
453,65.5,28.6,0
454,66.1,23.8,0
455,65.5,30.4,0
456,66.6,28.6,0
457,65.5,25,0
458,66.1,27.3,0
459,65,26.7,0
460,65.5,28.6,0
461,66.1,26.9,0
462,66.1,28.6,0
463,66.6,28.6,0
464,66.6,27.3,0
465,65.5,23.8,0
466,66.6,27.3,0
467,66.1,27.3,0
468,66.6,29.7,0
469,66.6,31.8,0
470,65.5,23.8,0
471,65.5,28.6,0
472,65.5,36,0
473,66.1,30.4,0
474,66.1,26.1,0
475,65.5,28.6,0
476,65.5,27.3,0
477,65.5,26.5,0
478,65.5,28.6,0
479,65.5,27.3,0
480,65.5,27.3,0
481,65.5,23.8,0
482,66.6,29.7,0
483,66.6,23.8,0
484,65.5,33.3,0
485,66.1,33.3,0
486,65.5,27.3,0
487,65.5,27.3,0
488,66.1,23.8,0
489,66.6,27.3,0
490,66.6,28.6,0
491,66.6,30.4,0
492,66.6,25.7,0
493,66.6,25,0
494,67.1,30.4,0
495,65.5,27.3,0
496,66.6,26.1,0
497,66.1,26.7,0
498,66.6,33.3,0
499,66.6,33.3,0
500,66.6,28.6,0
501,66.6,27.3,0
502,66.1,23.8,0
503,66.6,23.8,0
504,66.1,23.8,0
505,66.6,34.6,0
506,66.6,28.6,0
507,66.6,30.4,0
508,66.6,29.6,0
509,66.6,33.3,0
510,66.6,31.2,0
511,66.6,26.1,0
512,66.6,27.6,0
513,65.5,27.3,0
514,65.5,28.2,0
515,66.1,30.4,0
516,66.1,27.3,0
517,65,30.4,0
518,65.5,32,0
519,65.5,30.8,0
520,66.1,29.2,0
521,66.6,27.3,0
522,66.1,27.3,0
523,66.1,26.1,0
524,65.5,27.3,0
525,66.1,29.2,0
526,65.5,26.1,0
527,66.1,32,0
528,65.5,27.3,0
529,65.5,22.7,0
530,66.1,26.1,0
531,66.6,26.1,0
532,66.1,29.2,0
533,66.1,26.3,0
534,65.5,26.1,0
535,66.1,32,0
536,66.1,26.1,0
537,66.1,23.8,0
538,66.1,32,0
539,65.5,30.4,0
540,65.5,26.9,0
541,65.5,27.3,0
542,66.1,26.1,0
543,65.5,27.3,0
544,66.1,29.2,0
545,65.5,24,0
546,65.5,29.2,0
547,66.6,27.3,0
548,65.5,27.3,0
549,66.1,29.2,0
550,66.6,33.3,0
551,65.5,26.1,0
552,65.5,28.1,0
553,66.6,29.2,0
554,66.6,29.2,0
555,66.6,30.4,0
556,66.1,26.1,0
557,65.5,29.2,0
558,65.5,25,0
559,66.6,29.2,0
560,66.1,29.2,0
561,65.5,29.2,0
562,66.6,26.1,0
563,65.5,30.4,0
564,65.5,26.1,0
565,65.5,25,0
566,65.5,26.1,0
567,66.1,34.6,0
568,66.1,34.6,0
569,65.5,30.3,0
570,66.1,34.6,0
571,66.1,29.2,0
572,66.6,32,0
573,66.6,26.1,0
574,66.6,29.2,0
575,66.6,32,0
576,65.5,35.7,0
577,66.6,34.6,0
578,66.6,32,0
579,66.6,29.2,0
580,66.6,32,0
581,66.6,35.6,0
582,66.6,26.1,0
583,66.6,28,0
584,66.6,27.3,0
585,66.6,30.4,0
586,66.6,26.1,0
587,66.6,36,0
588,66.6,26.1,0
589,66.6,23.8,0
590,66.6,26.1,0
591,66.6,26.1,0
592,66.6,34.6,0
593,66.6,30.8,0
594,66.6,26.1,0
595,66.1,27.5,0
596,66.6,26.1,0
597,67.1,26.1,0
598,66.6,28,0
599,66.6,30.8,0
600,66.1,25,0
601,67.1,30.8,0
602,66.6,29.2,0
603,66.6,33.3,0
604,66.6,30.8,0
605,66.6,29.2,0
606,66.6,25,0
607,66.6,34.6,0
608,66.6,25,0
609,66.6,29.2,0
610,66.6,25,0
611,66.6,26.1,0
612,67.1,28,0
613,66.6,25,0
614,66.6,28,0
615,66.6,30.8,0
616,66.6,31.2,0
617,66.6,37,0
618,66.6,26.1,0
619,66.6,28,0
620,66.6,28,0
621,67.1,29.2,0
622,66.6,30.8,0
623,66.6,35.7,0
624,66.6,25,0
625,66.6,25,0
626,67.1,28,0
627,66.6,34.6,0
628,66.6,26.1,0
629,66.6,29,0
630,66.6,37,0
631,66.6,29.6,0
632,67.1,28,0
633,66.6,20.8,0
634,66.6,25,0
635,66.6,28,0
636,66.6,32,0
637,66.6,35.7,0
638,66.6,29.2,0
639,67.1,25,0
640,66.6,33.3,0
641,66.6,28,0
642,66.1,30.8,0
643,66.6,28.6,0
644,66.6,28,0
645,66.6,30.8,0
646,66.6,29.6,0
647,66.6,24,0
648,66.6,25,0
649,66.6,31.1,0
650,67.1,28,0
651,66.6,26.9,0
652,67.1,26.9,0
653,66.6,30.8,0
654,65.5,32.1,0
655,66.6,29.6,0
656,66.6,28,0
657,66.6,29.6,0
658,66.6,25,0
659,66.6,37,0
660,66.6,30.8,0
661,66.6,24,0
662,66.6,28,0
663,66.6,26.9,0
664,66.6,28,0
665,66.6,30.8,0
666,66.6,28.6,0
667,67.1,33.3,0
668,66.1,28,0
669,66.1,33.3,0
670,66.1,26.9,0
671,66.6,28,0
672,66.6,28,0
673,66.1,30.8,0
674,65.5,25,0
675,66.6,26.9,0
676,66.1,25.8,0
677,65.5,27.9,0
678,65.5,28.6,0
679,65.5,25.8,0
680,66.1,30.8,0
681,65.5,34.5,0
682,66.1,24,0
683,65.5,28,0
684,65.5,31,0
685,65.5,30.8,0
686,65.5,28,0
687,65.5,32.1,0
688,65.5,28,0
689,64.5,30.2,0
690,66.1,28,0
691,65.5,30.8,0
692,65.5,26.9,0
693,66.1,29.6,0
694,66.1,25,0
695,66.6,25.9,0
696,65.5,33.3,0
697,66.6,29.6,0
698,66.1,25,0
699,64.5,31,0
700,65.5,30,0
701,65.5,29.6,0
702,65,30.8,0
703,65.5,24,0
704,65.5,34.5,0
705,65.5,25.9,0
706,65.5,29.6,0
707,66.1,29.6,0
708,66.6,33.3,0
709,66.6,34.5,0
710,66.6,26.1,0
711,66.6,24,0
712,66.1,32.1,0
713,66.1,29.6,0
714,66.1,34.5,0
715,66.6,28.6,0
716,66.6,26.9,0
717,67.1,32.1,0
718,66.6,24,0
719,66.6,29.6,0
720,66.1,28.6,0
721,66.6,24,0
722,66.6,26.9,0
723,66.6,24,0
724,66.1,26.9,0
725,66.6,26.9,0
726,66.6,28.6,0
727,66.6,34.5,0
728,66.6,32.1,0
729,66.6,29.6,0
730,66.6,30,0
731,66.1,26.9,0
732,66.6,26.9,0
733,66.1,29.6,0
734,66.6,26.9,0
735,65.5,26.9,0
736,66.1,29.6,0
737,66.1,28.9,0
738,66.1,26.9,0
739,66.6,29.6,0
740,66.1,25.9,0
741,66.6,28.6,0
742,66.1,29.6,0
743,66.1,29.6,0
744,65,25.9,0
745,65.5,29.2,0
746,66.6,32.1,0
747,65.5,31,0
748,66.1,29.6,0
749,66.1,28.6,0
750,66.6,29.6,0
751,66.6,26.9,0
752,66.1,25.9,0
753,65.5,25.9,0
754,66.6,29.6,0
755,65.5,26.2,0
756,66.1,29.4,0
757,66.1,25.9,0
758,66.1,26.9,0
759,66.6,29.6,0
760,65.5,28.6,0
761,66.6,29.6,0
762,66.6,27.6,0
763,66.6,30,0
764,66.6,27.6,0
765,66.6,28.6,0
766,66.1,25.9,0
767,66.6,25.7,0
768,66.6,28.6,0
769,66.1,25.9,0
770,66.6,25.9,0
771,66.6,26.9,0
772,66.6,25,0
773,66.6,27.6,0
774,66.6,25.9,0
775,66.1,27.9,0
776,66.6,25.9,0
777,66.6,27.6,0
778,66.6,28.6,0
779,66.1,28.6,0
780,66.6,33.3,0
781,66.6,29.6,0
782,66.6,28.6,0
783,67.1,27.6,0
784,66.1,25.9,0
785,66.6,31,0
786,66.6,28.6,0
787,65.5,33.3,0
788,65.5,26.7,0
789,65.5,28.6,0
790,65,37.5,0
791,65.5,28.6,0
792,65,26.7,0
793,65.5,26.7,0
794,65,47.1,0
795,65.5,26.7,0
796,65.5,31.2,0
797,65.5,26.7,0
798,65.5,29.4,0
799,66.1,31.3,0
800,65.5,47.4,0
801,66.1,25,0
802,65.5,25,0
803,65.5,37.5,0
804,65.5,26.7,0
805,66.1,42.9,0
806,65.5,42.1,0
807,66.1,33.3,0
808,66.1,26.7,0
809,65.5,26.7,0
810,65.5,35.3,0
811,65.5,33.3,0
812,66.1,44.4,0
813,65.5,26.7,0
814,66.1,26.7,0
815,65,25,0
816,66.1,29.4,0
817,66.1,44.4,0
818,66.1,26.7,0
819,66.1,33.3,0
820,65.5,36.8,0
821,65.5,36.8,0
822,66.1,26.7,0
823,66.6,25,0
824,66.1,33.3,0
825,66.6,29.4,0
826,66.6,25,0
827,65.5,26.7,0
828,65.5,38.9,0
829,66.1,33.3,0
830,66.6,33.3,0
831,66.6,31.6,0
832,65.5,47.4,0
833,66.1,25,0
834,66.6,47.4,0
835,66.6,25,0
836,66.1,33.3,0
837,65.5,25,0
838,66.6,33.3,0
839,65.5,25,0
840,66.6,26.7,0
841,65.5,34.5,0
842,66.6,25,0
843,66.1,25,0
844,66.6,29.4,0
845,65.5,36.8,0
846,66.6,29.4,0
847,66.6,25,0
848,66.6,25,0
849,66.6,24,0
850,66.6,33.3,0
851,65.5,25,0
852,67.1,26.7,0
853,66.6,26.7,0
854,66.6,30.8,0
855,66.6,40,0
856,66.6,38.9,0
857,66.6,25,0
858,66.6,31.2,0
859,66.6,25,0
860,65,29.4,0
861,66.1,26.7,0
862,66.1,29.4,0
863,66.6,29.4,0
864,66.6,29.4,0
865,66.1,29.4,0
866,67.1,25,0
867,66.6,40,0
868,66.6,29.4,0
869,67.1,25,0
870,66.1,30.4,0
871,66.6,27.8,0
872,66.6,29.4,0
873,66.6,38.9,0
874,66.1,31.2,0
875,66.1,29.4,0
876,66.6,30,0
877,66.6,31.6,0
878,66.6,29.4,0
879,66.6,26.9,0
880,66.6,29.4,0
881,66.6,35.5,0
882,66.6,33.3,0
883,66.1,33.3,0
884,66.6,33.3,0
885,66.6,31.6,0
886,66.6,25,0
887,66.6,33.3,0
888,66.6,33.3,0
889,66.6,23.5,0
890,66.6,23.5,0
891,66.6,35,0
892,66.6,29.4,0
893,66.6,31.6,0
894,66.6,36.8,0
895,66.6,25,0
896,66.6,27.8,0
897,66.6,31.6,0
898,67.1,23.5,0
899,66.6,26.3,0
900,66.6,31.6,0
901,67.1,36.8,0
902,66.6,27.8,0
903,66.6,33.3,0
904,66.6,23.5,0
905,66.6,36,0
906,65.5,29.4,0
907,66.6,31.6,0
908,66.6,25,0
909,66.6,23.5,0
910,66.6,29.4,0
911,66.6,33.3,0
912,66.6,38.1,0
913,66.6,33.3,0
914,66.6,31.6,0
915,66.6,27.8,0
916,66.6,33.3,0
917,66.6,27.8,0
918,67.1,23.5,0
919,67.1,27.8,0
920,66.6,26.3,0
921,67.1,27.8,0
922,66.6,29.4,0
923,66.6,27.8,0
924,66.6,30,0
925,66.6,36.4,0
926,67.1,33.3,0
927,66.6,40.6,0
928,66.6,31.6,0
929,66.6,27.8,0
930,66.6,30,0
931,67.1,27.8,0
932,67.1,23.5,0
933,66.6,30,0
934,67.1,38.1,0
935,67.7,36.8,0
936,67.1,35,0
937,67.7,26.3,0
938,67.1,31.6,0
939,67.1,31.6,0
940,66.6,23.5,0
941,67.1,31.6,0
942,67.1,30,0
943,67.1,35,0
944,67.1,38.1,0
945,67.1,26.3,0
946,67.1,33.3,0
947,67.1,31.6,0
948,67.1,31.6,0
949,66.6,33.3,0
950,67.1,23.5,0
951,67.7,26.3,0
952,66.6,31.6,0
953,67.1,23.5,0
954,67.1,33.3,0
955,66.6,26.3,0
956,66.6,30.4,0
957,66.6,26.3,0
958,66.6,31.3,0
959,67.1,23.5,0
960,67.1,31.6,0
961,66.6,38.1,0
962,66.6,30,0
963,67.1,35,0
964,67.7,26.3,0
965,66.6,26.3,0
966,67.1,31.6,0
967,67.1,31.6,0
968,67.1,31.6,0
969,67.1,27.8,0
970,66.6,26.3,0
971,67.1,30,0
972,67.1,31.8,0
973,67.1,27.8,0
974,67.7,35,0
975,67.1,36.4,0
976,67.1,31.3,0
977,67.7,26.7,0
978,67.1,39.3,0
979,66.6,31.3,0
980,67.1,26.3,0
981,66.6,26.7,0
982,66.6,42.1,0
983,67.1,31.3,0
984,67.1,31.2,0
985,66.6,33.3,0
986,66.6,29.4,0
987,66.6,35.3,0
988,66.6,26.7,0
989,66.6,29.4,0
990,66.6,31.2,0
991,66.6,29.4,0
992,66.6,31.2,0
993,67.1,35.5,0
994,66.6,35.3,0
995,66.6,35.3,0
996,66.6,33.3,0
997,66.6,31.3,0
998,67.1,33.3,0
999,66.6,36.8,0
1000,67.7,25,0
1001,67.1,25,0
1002,66.6,25,0
1003,67.7,31.3,0
1004,66.6,35.3,0
1005,67.1,31.3,0
1006,67.1,25,0
1007,67.7,29.4,0
1008,67.1,25,0
1009,67.1,25,0
1010,67.1,25,0
1011,66.6,40,0
1012,66.6,29.4,0
1013,66.6,37.9,0
1014,66.6,38.9,0
1015,67.1,35.3,0
1016,66.6,29.4,0
1017,66.6,45,0
1018,67.1,35.3,0
1019,67.7,42.1,0
1020,65.5,31.3,0
1021,66.6,26.7,0
1022,67.1,42.1,0
1023,66.6,36.8,0
1024,67.1,34.5,0
1025,67.1,54.5,0
1026,67.1,36.8,0
1027,67.1,36.8,0
1028,67.7,35.3,0
1029,66.6,29.4,0
1030,66.6,33.3,0
1031,66.6,29.4,0
1032,67.1,26.7,0
1033,67.1,35,0
1034,67.1,40,0
1035,67.1,33.3,0
1036,66.6,25,0
1037,66.6,27.8,0
1038,67.1,29.4,0
1039,67.1,31.2,0
1040,67.7,23.5,0
1041,67.1,33.3,0
1042,67.1,42.1,0
1043,67.1,26.3,0
1044,67.1,31.6,0
1045,67.1,28.6,0
1046,66.6,31.6,0
1047,67.1,27.8,0
1048,67.1,25,0
1049,67.7,29.4,0
1050,67.1,23.5,0
1051,67.7,31.6,0
1052,66.6,23.5,0
1053,66.6,23.5,0
1054,66.6,29.4,0
1055,67.1,31.3,0
1056,67.1,40,0
1057,66.6,33.3,0
1058,67.1,31.6,0
1059,66.6,23.5,0
1060,67.1,35,0
1061,66.6,35.3,0
1062,67.1,36.8,0
1063,66.6,25,0
1064,67.1,35,0
1065,66.6,23.5,0
1066,67.1,25,0
1067,67.1,25,0
1068,67.1,27.8,0
1069,67.1,27.8,0
1070,66.6,34.6,0
1071,67.7,27.8,0
1072,67.7,23.5,0
1073,67.1,36.8,0
1074,67.1,27.6,0
1075,67.1,40,0
1076,67.1,33.3,0
1077,67.7,27.8,0
1078,66.6,30,0
1079,67.1,31.6,0
1080,67.1,27.8,0
1081,67.1,37.1,0
1082,66.6,25,0
1083,67.1,35,0
1084,66.6,39.3,0
1085,66.6,29.4,0
1086,66.6,23.5,0
1087,66.6,33.3,0
1088,66.6,34.8,0
1089,66.6,38.1,0
1090,67.1,22.2,0
1091,66.6,29.6,0
1092,67.7,23.5,0
1093,67.1,33.3,0
1094,67.1,32.3,0
1095,67.7,36.8,0
1096,67.1,27.8,0
1097,67.7,41.9,0
1098,67.1,31.6,0
1099,67.7,31.6,0
1100,67.1,27.8,0
1101,67.7,43.5,0
1102,67.7,27.8,0
1103,66.6,31.6,0
1104,66.6,23.5,0
1105,66.6,27.8,0
1106,66.6,26.3,0
1107,66.6,27.8,0
1108,66.6,31.6,0
1109,67.1,23.5,0
1110,66.6,22.2,0
1111,67.1,31.6,0
1112,66.6,32.3,0
1113,67.1,26.3,0
1114,67.7,36.8,0
1115,67.7,22.2,0
1116,67.1,35,0
1117,66.6,26.3,0
1118,67.1,26.3,0
1119,67.7,40,0
1120,67.7,30,0
1121,67.7,31.6,0
1122,67.7,26.3,0
1123,67.1,33.3,0
1124,67.7,30,0
1125,67.1,33.3,0
1126,67.1,27.8,0
1127,67.1,26.3,0
1128,67.1,26.3,0
1129,67.1,31.6,0
1130,67.1,35,0
1131,67.7,23.5,0
1132,67.1,27.8,0
1133,67.1,31.6,0
1134,67.1,27.8,0
1135,67.7,27.8,0
1136,67.1,30,0
1137,67.1,30,0
1138,66.6,27.3,0
1139,67.7,31.6,0
1140,66.6,33.3,0
1141,67.1,31.8,0
1142,67.7,26.3,0
1143,67.7,31.6,0
1144,67.1,39.1,0
1145,67.7,25.9,0
1146,66.6,26.3,0
1147,67.1,30,0
1148,66.6,33.3,0
1149,66.6,35,0
1150,67.7,30,0
1151,67.1,33.3,0
1152,67.1,33.3,0
1153,66.6,30,0
1154,67.1,33.3,0
1155,66.6,40.9,0
1156,67.1,28.6,0
1157,67.7,35,0
1158,66.6,39.3,0
1159,66.6,31.2,0
1160,67.7,26.3,0
1161,67.7,26.3,0
1162,67.1,26.3,0
1163,67.7,30,0
1164,67.1,33.3,0
1165,67.7,31.8,0
1166,67.7,26.3,0
1167,67.1,36.4,0
1168,67.1,28.6,0
1169,66.6,25,0
1170,67.7,35,0
1171,66.6,27.8,0
1172,66.6,26.3,0
1173,66.6,30,0
1174,66.6,26.3,0
1175,66.6,36.4,0
1176,67.1,31,0
1177,67.1,26.3,0
1178,66.6,25,0
1179,66.6,33.3,0
1180,66.6,36.4,0
1181,67.7,25,0
1182,66.6,36.4,0
1183,66.6,36.4,0
1184,66.6,25,0
1185,66.6,34.5,0
1186,66.6,26.3,0
1187,66.6,26.3,0
1188,66.6,26.3,0
1189,66.6,26.3,0
1190,66.6,30,0
1191,66.6,26.3,0
1192,67.1,33.3,0
1193,66.1,31.8,0
1194,66.6,28.9,0
1195,66.6,31.8,0
1196,66.1,26.3,0
1197,67.1,38.1,0
1198,66.6,25,0
1199,67.1,31.8,0
1200,66.6,28.6,0
1201,66.6,27.6,0
1202,66.6,33.3,0
1203,66.6,28.6,0
1204,67.7,27.3,0
1205,67.1,33.3,0
1206,66.6,30,0
1207,61.2,33.3,0
1208,65,26.3,0
1209,66.6,28.6,0
1210,66.6,26.3,0
1211,66.6,30,0
1212,66.6,25,0
1213,66.6,28.6,0
1214,66.6,36.4,0
1215,67.1,25,0
1216,67.1,28.6,0
1217,66.6,40,0
1218,66.6,33.3,0
1219,66.6,23.8,0
1220,67.1,33.3,0
1221,66.6,25,0
1222,66.6,28.6,0
1223,66.6,31.4,0
1224,66.6,31.8,0
1225,67.1,23.8,0
1226,66.6,31.8,0
1227,67.1,26.3,0
1228,66.6,25,0
1229,67.1,30.4,0
1230,67.1,28.6,0
1231,67.1,37.5,0
1232,66.6,31.8,0
1233,66.6,28.6,0
1234,66.6,31.8,0
1235,67.1,31,0
1236,66.6,31.8,0
1237,66.6,31.8,0
1238,66.6,25,0
1239,66.6,27.3,0
1240,66.6,41.7,0
1241,66.6,28.6,0
1242,66.1,31.8,0
1243,66.6,31.8,0
1244,66.6,30,0
1245,66.6,28.6,0
1246,67.1,31.8,0
1247,66.6,23.8,0
1248,66.6,23.8,0
1249,66.6,30.4,0
1250,67.1,28.6,0
1251,66.6,33.3,0
1252,66.6,34.8,0
1253,67.1,33.3,0
1254,66.6,28.6,0
1255,66.6,30,0
1256,66.6,30.3,0
1257,67.1,34.8,0
1258,67.1,25,0
1259,67.1,31.8,0
1260,67.1,30.4,0
1261,66.6,30.4,0
1262,66.6,32.1,0
1263,66.6,25,0
1264,66.6,30.4,0
1265,67.1,37.5,0
1266,66.6,31.8,0
1267,66.6,26.7,0
1268,66.6,25,0
1269,67.1,39.1,0
1270,66.6,27.3,0
1271,67.1,23.8,0
1272,66.6,40,0
1273,66.6,37.5,0
1274,66.6,30.3,0
1275,66.6,28.6,0
1276,66.6,26.1,0
1277,67.1,33.3,0
1278,66.6,23.8,0
1279,66.6,37.5,0
1280,67.1,37.5,0
1281,66.6,34.8,0
1282,67.1,27.3,0
1283,67.1,38.5,0
1284,66.6,30.4,0
1285,66.6,30.4,0
1286,67.1,31.8,0
1287,65.5,30,0
1288,65.5,28.6,0
1289,66.1,28.6,0
1290,66.6,27.3,0
1291,65.5,28.2,0
1292,66.6,29.2,0
1293,66.6,36.7,0
1294,66.6,23.8,0
1295,66.6,30.4,0
1296,66.6,34.8,0
1297,67.1,27.3,0
1298,66.6,23.8,0
1299,66.6,26.1,0
1300,66.6,31.8,0
1301,66.6,28.6,0
1302,66.6,33.3,0
1303,66.6,34.8,0
1304,66.6,28.6,0
1305,66.6,31.8,0
1306,66.6,27.3,0
1307,66.6,28.6,0
1308,66.6,26.1,0
1309,66.6,33.3,0
1310,67.1,27.3,0
1311,67.1,30.4,0
1312,66.6,26.1,0
1313,66.6,27.3,0
1314,67.1,36,0
1315,66.6,29.2,0
1316,66.6,29.7,0
1317,66.6,27.3,0
1318,66.6,31.8,0
1319,67.1,27.3,0
1320,66.6,32,0
1321,66.6,23.8,0
1322,66.6,28,0
1323,66.6,31.8,0
1324,66.6,30.4,0
1325,66.6,31.8,0
1326,66.6,38.5,0
1327,66.1,27.3,0
1328,66.6,31.8,0
1329,66.1,27.3,0
1330,66.1,34.2,0
1331,66.6,26.1,0
1332,66.6,30.4,0
1333,65,31.8,0
1334,65.5,36.4,0
1335,65.5,31.8,0
1336,66.1,41.7,0
1337,62.3,31.7,0
1338,65,26.1,0
1339,65.5,30.4,0
1340,65.5,27.3,0
1341,66.1,29.2,0
1342,66.1,26.1,0
1343,66.6,26.1,0
1344,66.6,30.4,0
1345,66.6,29.2,0
1346,66.6,36,0
1347,66.6,32.1,0
1348,66.6,25,0
1349,66.6,41.9,0
1350,66.6,29.2,0
1351,67.1,36,0
1352,66.6,29.4,0
1353,66.6,23.8,0
1354,66.6,30.4,0
1355,66.6,26.1,0
1356,67.1,27.3,0
1357,67.7,33.3,0
1358,66.1,40.5,0
1359,66.6,39.3,0
1360,66.6,29.2,0
1361,66.6,30.4,0
1362,67.1,29.2,0
1363,67.7,29.2,0
1364,67.1,26.1,0
1365,66.6,36,0
1366,66.6,26.1,0
1367,66.6,26.1,0
1368,66.6,30.4,0
1369,67.1,33.3,0
1370,67.1,26.1,0
1371,67.1,27.3,0
1372,66.6,28,0
1373,66.6,29.2,0
1374,66.6,29.2,0
1375,67.7,26.1,0
1376,67.1,25,0
1377,66.6,30.4,0
1378,66.6,29.2,0
1379,66.1,33.3,0
1380,66.6,26.1,0
1381,66.6,29.2,0
1382,66.6,31.8,0
1383,66.6,30.4,0
1384,66.6,33.3,0
1385,67.1,34.6,0
1386,66.6,25,0
1387,66.6,28.9,0
1388,66.6,28,0
1389,66.6,28,0
1390,66.6,34.4,0
1391,66.6,33.3,0
1392,66.6,29.2,0
1393,67.1,32,0
1394,67.1,29.2,0
1395,66.6,26.1,0
1396,66.6,34.6,0
1397,66.6,28,0
1398,67.1,29.2,0
1399,66.6,28,0
1400,67.1,29.2,0
1401,66.6,29.6,0
1402,66.6,32,0
1403,67.1,32,0
1404,67.1,28,0
1405,66.6,32,0
1406,66.6,28,0
1407,66.6,25,0
1408,66.6,29.2,0
1409,67.1,29.2,0
1410,66.6,29.2,0
1411,67.1,26.1,0
1412,67.1,30.8,0
1413,67.1,26.1,0
1414,67.1,30.8,0
1415,66.6,31,0
1416,66.6,34.6,0
1417,67.7,28,0
1418,67.7,25,0
1419,66.6,28,0
1420,66.6,26.1,0
1421,66.6,32,0
1422,66.1,37,0
1423,66.1,27.5,0
1424,66.6,28,0
1425,66.6,29.2,0
1426,66.6,32,0
1427,66.6,30.8,0
1428,66.6,32,0
1429,67.1,29.2,0
1430,66.6,25,0
1431,66.6,33.3,0
1432,67.1,25,0
1433,67.7,28.6,0
1434,66.6,26.1,0
1435,67.1,28,0
1436,67.1,28,0
1437,67.1,29.2,0
1438,67.1,30.8,0
1439,67.7,29.4,0
1440,67.1,26.7,0
1441,67.1,33.3,0
1442,67.7,29.4,0
1443,67.1,40,0
1444,66.6,35.3,0
1445,67.7,25,0
1446,67.7,36.8,0
1447,67.1,35.3,0
1448,70.9,28.2,1
1449,67.7,29.4,0
1450,71.4,20,1
1451,67.7,31.3,0
1452,70.9,12.1,1
1453,67.7,33.3,0
1454,70.4,84.4,0
1455,70.9,27.7,1
1456,70.4,21.1,1
1457,68.8,52.9,0
1458,69.8,58.8,0
1459,69.8,50,0
1460,70.9,36.8,1
1461,70.4,39.5,1
1462,67.1,25,0
1463,67.1,26.7,0
1464,66.6,25,0
1465,67.7,33.3,0
1466,67.1,31.3,0
1467,66.6,25,0
1468,67.1,38.9,0
1469,67.1,26.7,0
1470,67.1,25,0
1471,67.1,31.3,0
1472,68.8,57.9,0
1473,70.4,56.2,0
1474,70.9,43.2,1
1475,70.9,38.9,1
1476,71.4,37.5,1
1477,70.9,53.5,1
1478,72,37.5,1
1479,71.4,41,1
1480,72,38.2,1
1481,71.4,40,1
1482,73.1,37.1,1
1483,73.1,39.4,1
1484,73.1,40,1
1485,72.5,34.4,1
1486,73.1,38.9,1
1487,73.1,47.5,1
1488,73.1,36.1,1
1489,73.1,43.2,1
1490,73.1,33.3,1
1491,73.1,41.7,1
1492,73.1,37.8,1
1493,73.1,41,1
1494,73.1,40,1
1495,70.9,23.3,1
1496,69.8,36.4,0
1497,69.3,36.8,0
1498,68.8,36.7,0
1499,69.3,23.5,0
1500,68.8,31.6,0
1501,68.8,42.9,0
1502,69.3,47.6,0
1503,68.8,23.5,0
1504,68.8,43.5,0
1505,70.9,44.7,1
1506,69.8,37.1,1
1507,70.9,44.7,1
1508,70.9,40,1
1509,71.4,40,1
1510,70.9,36.8,1
1511,72,36.8,1
1512,72,37.1,1
1513,72,40.5,1
1514,72,42.5,1
1515,72,40.5,1
1516,72.5,41,1
1517,72.5,37.1,1
1518,72,42.5,1
1519,71.4,38.9,1
1520,73.1,40.5,1
1521,73.1,41.9,1
1522,72.5,36.6,1
1523,72.5,37.5,1
1524,72.5,36.8,1
1525,72.5,42.9,1
1526,73.1,40.5,1
1527,70.9,21.6,1
1528,69.3,35,0
1529,69.8,27.8,0
1530,68.8,27.8,0
1531,69.3,31.6,0
1532,69.3,38.1,0
1533,68.8,23.5,0
1534,68.8,31.6,0
1535,69.3,31.6,0
1536,69.8,23.5,0
1537,68.8,23.5,0
1538,68.8,33.3,0
1539,68.8,35,0
1540,68.8,27.8,0
1541,69.3,33.3,0
1542,68.8,27.8,0
1543,68.8,23.5,0
1544,68.2,39.3,0
1545,67.7,36.4,0
1546,68.8,27.8,0
1547,67.7,35,0
1548,70.4,36.8,1
1549,70.9,38.9,1
1550,69.8,39.5,1
1551,70.9,41,1
1552,71.4,40,1
1553,72,34.7,1
1554,72,35.9,1
1555,72.5,35.9,1
1556,72,37.8,1
1557,71.4,37.1,1
1558,72,40.5,1
1559,71.4,42.2,1
1560,72,38.5,1
1561,72,37.8,1
1562,72,38.9,1
1563,72,36.8,1
1564,72,35,1
1565,72.5,37.5,1
1566,72,40.9,1
1567,72,37.1,1
1568,72,41.7,1
1569,72,41,1
1570,71.4,37.5,1
1571,70.4,26.8,1
1572,69.8,30,0
1573,68.8,31.6,0
1574,69.3,54.5,0
1575,68.8,31.6,0
1576,68.8,27.8,0
1577,68.8,30,0
1578,68.8,31.6,0
1579,69.3,36.8,0
1580,68.8,23.5,0
1581,67.7,26.3,0
1582,67.7,31.6,0
1583,67.7,40,0
1584,68.2,27.8,0
1585,68.2,31.6,0
1586,67.7,40,0
1587,67.1,27.8,0
1588,67.1,50,0
1589,68.2,50,0
1590,69.3,53.3,0
1591,69.8,50,0
1592,70.9,40,1
1593,70.9,35.1,1
1594,70.9,44.2,1
1595,72,35.3,1
1596,72,41.5,1
1597,71.4,38.5,1
1598,72,37.8,1
1599,72.5,41.7,1
1600,72,42.5,1
1601,72,72.2,1
1602,72.5,36.8,1
1603,73.1,38.2,1
1604,73.6,46.8,1
1605,72.5,35.1,1
1606,73.1,35.9,1
1607,73.1,42.5,1
1608,73.6,43.2,1
1609,70.9,15.4,1
1610,69.8,42.1,0
1611,69.8,25,0
1612,69.8,27.8,1
1613,68.2,42.1,0
1614,69.3,25.9,0
1615,68.8,25,0
1616,68.8,36.8,0
1617,68.8,26.3,0
1618,68.8,29.4,0
1619,68.2,29.4,0
1620,68.8,25,0
1621,68.8,59.1,0
1622,68.8,27.8,0
1623,67.7,25,0
1624,67.7,25,0
1625,68.2,36.8,0
1626,67.7,45,0
1627,68.8,38.9,0
1628,67.7,35,0
1629,68.2,35,0
1630,67.7,36.8,0
1631,67.7,47.4,0
1632,67.7,23.5,0
1633,67.7,27.8,0
1634,68.2,33.3,0
1635,67.7,25,0
1636,68.2,31.6,0
1637,68.8,25,0
1638,67.7,40.7,0
1639,67.7,23.5,0
1640,68.2,31.6,0
1641,68.2,44.1,0
1642,68.8,39.1,0
1643,67.7,27.8,0
1644,68.8,29.4,0
1645,68.8,35,0
1646,68.2,31.6,0
1647,67.7,23.5,0
1648,68.8,27.6,0
1649,68.8,43.5,0
1650,68.8,23.5,0
1651,67.7,22.2,0
1652,67.7,23.5,0
1653,67.7,42.9,0
1654,69.3,61.5,0
1655,70.9,40,1
1656,70.4,40,1
1657,70.9,39,1
1658,71.4,40.7,1
1659,72,38.2,1
1660,72,46.3,1
1661,70.9,39.6,1
1662,72,43.2,1
1663,72,50,1
1664,72.5,34.9,1
1665,72,44.7,1
1666,72.5,37.8,1
1667,73.1,42.9,1
1668,72.5,41.7,1
1669,72.5,38.5,1
1670,73.1,46.2,1
1671,72.5,36,1
1672,73.1,42.9,1
1673,73.1,44.4,1
1674,72.5,47.4,1
1675,73.1,40.5,1
1676,71.4,21.3,1
1677,69.8,25.9,0
1678,70.9,13.5,1
1679,69.3,29.4,0
1680,69.8,43.5,0
1681,69.3,38.1,0
1682,69.3,42.9,0
1683,69.3,31.6,0
1684,68.8,31.6,0
1685,69.3,35,0
1686,68.8,35,0
1687,68.8,31.6,0
1688,68.8,26.3,0
1689,68.8,27.8,0
1690,69.3,38.1,0
1691,68.8,40,0
1692,68.8,35,0
1693,68.2,39.1,0
1694,68.8,33.3,0
1695,68.2,29,0
1696,68.8,40.6,0
1697,68.8,35,0
1698,68.8,50,0
1699,67.7,31.8,0
1700,68.8,43.5,0
1701,68.2,23.5,0
1702,68.2,26.3,0
1703,68.8,27.8,0
1704,68.8,30,0
1705,69.3,38.9,0
1706,69.3,30,0
1707,68.8,26.3,0
1708,67.7,30,0
1709,68.2,28.6,0
1710,68.8,26.3,0
1711,68.8,28.6,0
1712,68.8,33.3,0
1713,67.7,30,0
1714,67.7,40,0
1715,68.2,33.3,0
1716,67.7,22.2,0
1717,67.7,26.3,0
1718,68.8,26.3,0
1719,68.8,52.4,0
1720,67.7,26.3,0
1721,68.8,40.9,0
1722,68.8,30,0
1723,68.8,26.3,0
1724,68.8,27.3,0
1725,68.8,26.3,0
1726,68.8,26.3,0
1727,68.8,30,0
1728,68.8,31.6,0
1729,68.8,26.3,0
1730,67.7,27.8,0
1731,68.8,26.3,0
1732,67.7,25,0
1733,68.8,31.8,0
1734,69.3,26.3,0
1735,67.7,31.8,0
1736,68.8,45.5,0
1737,70.4,36.1,1
1738,70.9,34,1
1739,70.9,43.5,1
1740,72,35,1
1741,72,42.1,1
1742,72,38.9,1
1743,72,38.1,1
1744,72.5,42.1,1
1745,72,44.9,1
1746,72,40.5,1
1747,73.1,47.5,1
1748,73.1,46.3,1
1749,73.1,46.3,1
1750,73.1,40.5,1
1751,73.1,37.8,1
1752,73.1,43.2,1
1753,74.1,36.1,1
1754,73.6,34.9,1
1755,72.5,46.2,1
1756,73.1,38.1,1
1757,73.1,30.5,1
1758,73.6,40.5,1
1759,70.9,16.3,1
1760,69.8,19.5,1
1761,69.3,26.3,0
1762,69.8,30,0
1763,69.8,36.4,0
1764,69.3,41.9,0
1765,69.8,25,0
1766,69.3,57.7,0
1767,69.3,30,0
1768,68.8,25,0
1769,68.8,31.6,0
1770,68.8,25,0
1771,69.3,28.6,0
1772,69.3,25,0
1773,68.8,36.4,0
1774,68.8,31,0
1775,69.3,34.8,0
1776,68.2,30,0
1777,68.8,43.5,0
1778,68.2,26.3,0
1779,67.7,25,0
1780,68.8,26.3,0
1781,67.7,25,0
1782,67.7,39.1,0
1783,67.7,31.8,0
1784,67.7,30,0
1785,67.7,31.6,0
1786,68.2,31.8,0
1787,68.8,37.5,0
1788,67.7,31.8,0
1789,67.7,25,0
1790,67.7,34.8,0
1791,68.8,31.8,0
1792,68.8,27.3,0
1793,68.8,33.3,0
1794,67.7,28.6,0
1795,67.7,28.1,0
1796,67.7,30.4,0
1797,68.8,31.8,0
1798,67.7,25,0
1799,68.8,25,0
1800,67.7,35.5,0
1801,68.2,23.8,0
1802,68.8,33.3,0
1803,68.2,31.8,0
1804,67.7,28.6,0
1805,67.7,31.8,0
1806,67.7,27.3,0
1807,67.7,31.8,0
1808,67.7,25,0
1809,67.7,28.6,0
1810,68.8,33.3,0
1811,68.2,28.6,0
1812,68.8,33.3,0
1813,68.2,37.5,0
1814,67.7,25,0
1815,67.7,41.7,0
1816,68.8,43.5,0
1817,67.7,23.8,0
1818,68.2,23.8,0
1819,67.7,35.3,0
1820,68.8,33.3,0
1821,68.2,29.2,0
1822,67.1,36.4,0
1823,68.2,23.8,0
1824,68.8,28.6,0
1825,68.8,39.1,0
1826,68.2,31,0
1827,67.7,27.3,0
1828,68.8,27.3,0
1829,67.7,33.3,0
1830,67.7,34.3,0
1831,67.7,31.8,0
1832,67.7,27.3,0
1833,68.8,30.4,0
1834,68.8,34.8,0
1835,67.7,28.6,0
1836,68.2,30.4,0
1837,68.8,34.8,0
1838,67.7,40.6,0
1839,68.2,30.4,0
1840,67.7,23.8,0
1841,67.7,27.3,0
1842,67.7,31.8,0
1843,67.7,25,0
1844,67.7,34.8,0
1845,67.7,28.6,0
1846,67.7,30.4,0
1847,67.1,33.3,0
1848,67.1,23.8,0
1849,67.7,27.3,0
1850,67.7,23.8,0
1851,67.7,27.3,0
1852,67.7,40.9,0
1853,67.7,28.6,0
1854,70.4,40.9,1
1855,70.4,37.5,1
1856,70.9,41.9,1
1857,70.9,40,1
1858,71.4,40.9,1
1859,71.4,42.6,1
1860,70.9,42.2,1
1861,72,46,1
1862,71.4,47.1,1
1863,71.4,38.1,1
1864,72,40,1
1865,72.5,36.4,1
1866,72,36.4,1
1867,73.1,38.9,1
1868,73.1,41.9,1
1869,73.1,40.9,1
1870,73.1,40.9,1
1871,73.1,39,1
1872,73.6,40.5,1
1873,73.6,39,1
1874,73.1,38.5,1
1875,73.1,40,1
1876,71.4,27.3,1
1877,69.8,26.1,0
1878,69.8,50,0
1879,70.4,13.6,1
1880,68.8,33.3,0
1881,68.8,30.4,0
1882,69.3,26.1,0
1883,69.3,33.3,0
1884,69.3,39.1,0
1885,68.8,27.3,0
1886,68.8,26.1,0
1887,68.8,27.3,0
1888,68.8,36,0
1889,68.8,26.1,0
1890,69.8,37.5,0
1891,68.8,37.5,0
1892,69.3,46.2,0
1893,68.8,31.4,0
1894,68.8,26.1,0
1895,68.8,26.1,0
1896,68.8,44,0
1897,67.7,27.3,0
1898,68.2,26.3,0
1899,68.2,26.1,0
1900,68.8,29.2,0
1901,67.7,27.3,0
1902,67.7,27.3,0
1903,67.7,36,0
1904,68.2,31,0
1905,67.7,44.4,0
1906,67.7,25,0
1907,67.7,29.2,0
1908,67.7,29.2,0
1909,67.7,30.4,0
1910,67.7,27.3,0
1911,67.7,41.4,0
1912,67.7,29.2,0
1913,67.7,51.9,0
1914,67.7,37.1,0
1915,67.1,28,0
1916,66.6,26.1,0
1917,66.6,26.5,0
1918,67.1,30.4,0
1919,67.7,27.3,0
1920,67.7,26.1,0
1921,66.6,26.1,0
1922,67.1,27.3,0
1923,67.7,30.4,0
1924,67.7,32,0
1925,67.7,26.1,0
1926,67.1,31.8,0
1927,67.7,30.4,0
1928,68.8,29.2,0
1929,67.7,26.1,0
1930,67.7,26.1,0
1931,67.7,27.3,0
1932,67.7,30.4,0
1933,68.2,48.1,0
1934,67.7,26.1,0
1935,67.7,29.2,0
1936,67.7,26.1,0
1937,67.7,25,0
1938,67.7,40,0
1939,67.1,29.2,0
1940,67.7,28,0
1941,67.7,37,0
1942,67.7,39.1,0
1943,67.1,35.7,0
1944,67.7,25,0
1945,67.7,34.6,0
1946,67.1,29.2,0
1947,67.7,25,0
1948,67.1,32,0
1949,67.1,26.1,0
1950,67.7,28,0
1951,66.6,37,0
1952,67.1,26.1,0
1953,67.1,29.2,0
1954,67.1,29.2,0
1955,67.7,42.3,0
1956,67.7,35.7,0
1957,67.7,28,0
1958,67.1,29.2,0
1959,67.1,31.3,0
1960,67.7,28,0
1961,67.7,41.9,0
1962,67.7,60.7,0
1963,67.7,28,0
1964,67.7,25,0
1965,67.7,42.9,0
1966,67.7,25,0
1967,69.3,57.7,0
1968,69.8,50,0
1969,70.9,40.4,1
1970,70.4,50,0
1971,72,46.8,1
1972,71.4,41.9,1
1973,72,40.5,1
1974,72,37,1
1975,71.4,40,1
1976,72,44.1,1
1977,72.5,41.7,1
1978,72,40.9,1
1979,72.5,40.9,1
1980,73.1,40.4,1
1981,72,42.9,1
1982,72,47.7,1
1983,72.5,44.7,1
1984,72.5,42.9,1
1985,72.5,37.2,1
1986,73.1,42.9,1
1987,72,40.5,1
1988,72.5,45.5,1
1989,72,39.1,1
1990,70.9,18.5,1
1991,69.8,25,0
1992,69.8,19,1
1993,68.8,26.1,0
1994,69.3,28,0
1995,69.3,28,0
1996,69.3,26.1,0
1997,68.8,24,0
1998,69.3,29.6,0
1999,68.8,25,0
2000,68.8,28,0
2001,68.8,25,0
2002,68.8,53.3,0
2003,68.8,39.3,0
2004,68.8,25,0
2005,68.8,30.8,0
2006,68.8,29.2,0
2007,68.8,32,0
2008,68.2,29.2,0
2009,68.8,24,0
2010,67.7,25.6,0
2011,68.2,30.8,0
2012,68.8,24,0
2013,67.7,34.5,0
2014,69.3,30.8,0
2015,68.8,24,0
2016,67.7,30.3,0
2017,67.7,24,0
2018,68.8,26.9,0
2019,67.7,28.1,0
2020,67.7,29.6,0
2021,67.7,34.6,0
2022,68.2,32.1,0
2023,67.7,24,0
2024,68.8,26.9,0
2025,67.7,29.6,0
2026,67.7,28,0
2027,67.7,26.9,0
2028,67.7,33.3,0
2029,67.1,25,0
2030,67.7,29.6,0
2031,67.7,26.9,0
2032,67.7,39.5,0
2033,67.1,24,0
2034,68.2,28,0
2035,67.1,26.9,0
2036,67.7,26.9,0
2037,67.7,28,0
2038,68.2,30.8,0
2039,67.7,30.8,0
2040,68.2,29.6,0
2041,68.8,33.3,0
2042,67.7,25,0
2043,66.6,25.8,0
2044,67.1,32.1,0
2045,67.7,40.7,0
2046,67.7,26.9,0
2047,67.7,33.3,0
2048,67.7,28.6,0
2049,67.7,33.3,0
2050,67.7,25,0
2051,67.7,33.3,0
2052,67.7,24,0
2053,68.8,35.7,0
2054,67.7,29.6,0
2055,67.1,28.6,0
2056,67.7,34.5,0
2057,67.7,24,0
2058,67.7,36.1,0
2059,67.7,26.9,0
2060,68.8,29.6,0
2061,68.2,42.4,0
2062,67.7,39.3,0
2063,68.8,26.9,0
2064,68.8,26.9,0
2065,67.7,26.3,0
2066,68.8,28,0
2067,67.7,32.1,0
2068,67.7,34.5,0
2069,68.2,40.6,0
2070,68.2,42.9,0
2071,68.2,28.6,0
2072,68.8,26.9,0
2073,68.2,26.9,0
2074,68.8,28.1,0
2075,68.8,29.6,0
2076,68.8,35.7,0
2077,68.8,32.1,0
2078,68.8,46.9,0
2079,68.8,28.6,0
2080,68.8,25.9,0
2081,68.8,29.6,0
2082,67.7,31,0
2083,68.8,29.6,0
2084,67.7,25.9,0
2085,67.7,25,0
2086,67.7,28.6,0
2087,68.8,53.6,0
2088,71.4,40.9,1
2089,70.9,38.6,1
2090,70.9,50,1
2091,72,38.6,1
2092,71.4,41.3,1
2093,71.4,39.1,1
2094,72,39.5,1
2095,72,67.3,1
2096,72,37.5,1
2097,72.5,42.3,1
2098,72,39.6,1
2099,72,43.4,1
2100,72,39.1,1
2101,73.1,42.2,1
2102,73.1,42.6,1
2103,73.1,42.6,1
2104,73.1,47.8,1
2105,72.5,43.1,1
2106,73.1,43.1,1
2107,72,41.3,1
2108,72.5,38.3,1
2109,73.1,42,1
2110,70.4,14.3,1
2111,68.8,29,0
2112,69.8,30,0
2113,68.8,25.9,0
2114,69.3,28.6,0
2115,68.8,41.9,0
2116,69.3,28.6,0
2117,69.3,25.9,0
2118,69.3,32.1,0
2119,68.8,28.6,0
2120,68.8,34.5,0
2121,68.8,32.5,0
2122,68.2,28.6,0
2123,68.2,27.1,0
2124,68.8,28.6,0
2125,68.8,34.5,0
2126,68.8,43.2,0
2127,68.8,27.6,0
2128,68.8,25.9,0
2129,68.8,30,0
2130,68.2,25,0
2131,67.7,37,0
2132,68.8,24.1,0
2133,68.2,28.6,0
2134,68.2,28.6,0
2135,67.7,25.9,0
2136,68.8,25,0
2137,68.2,25.8,0
2138,68.2,37.9,0
2139,67.7,29,0
2140,68.2,27.6,0
2141,68.2,37.5,0
2142,67.7,25,0
2143,67.7,33.3,0
2144,67.7,33.3,0
2145,68.2,40.6,0
2146,67.7,34.5,0
2147,67.7,25,0
2148,68.8,28.6,0
2149,67.7,27.6,0
2150,68.8,28.6,0
2151,67.7,28.6,0
2152,68.8,36.4,0
2153,67.7,25,0
2154,68.2,30,0
2155,68.2,28.3,0
2156,68.2,27.6,0
2157,67.7,27.6,0
2158,67.7,28.9,0
2159,67.7,25,0
2160,67.7,31,0
2161,68.2,32.3,0
2162,68.2,35.5,0
2163,67.7,34.5,0
2164,67.7,25.9,0
2165,67.7,26.7,0
2166,67.7,30,0
2167,67.7,25,0
2168,67.7,26.7,0
2169,68.2,25.9,0
2170,67.7,30,0
2171,67.7,32.3,0
2172,67.7,25.9,0
2173,67.7,29.6,0
2174,68.2,33.3,0
2175,68.2,32.3,0
2176,68.2,25,0
2177,67.7,28.4,0
2178,68.2,30,0
2179,67.1,30,0
2180,67.7,28.3,0
2181,67.7,27.6,0
2182,66.6,40.6,0
2183,67.7,32.3,0
2184,67.7,25.9,0
2185,67.7,34.5,0
2186,67.7,25,0
2187,68.2,29,0
2188,67.7,27.6,0
2189,67.7,34.4,0
2190,68.2,33.3,0
2191,67.7,25.8,0
2192,67.7,29,0
2193,67.7,27.6,0
2194,67.7,27.6,0
2195,67.7,27.6,0
2196,68.2,33.3,0
2197,68.2,25,0
2198,67.7,53.1,0
2199,67.7,30,0
2200,68.2,38.7,0
2201,68.2,29,0
2202,68.2,27.6,0
2203,67.7,27.6,0
2204,67.1,24.1,0
2205,68.8,29,0
2206,67.7,25.9,0
2207,67.7,28.6,0
2208,67.7,32.8,0
2209,67.1,36.7,0
2210,67.7,26.7,0
2211,67.1,35.5,0
2212,67.1,31,0
2213,67.7,26.7,0
2214,67.1,40,0
2215,67.1,28.9,0
2216,67.7,25.9,0
2217,67.1,29,0
2218,67.7,44.1,0
2219,67.1,26.7,0
2220,67.7,31.3,0
2221,67.7,25.8,0
2222,67.1,53.3,0
2223,67.1,30,0
2224,67.7,32.3,0
2225,67.7,26.7,0
2226,67.1,38.9,0
2227,66.6,31.2,0
2228,66.6,27.6,0
2229,67.7,27.6,0
2230,67.1,30,0
2231,67.1,26.7,0
2232,67.7,30,0
2233,67.1,28.6,0
2234,67.7,27.6,0
2235,67.7,33.3,0
2236,67.1,35.5,0
2237,67.7,35.6,0
2238,67.7,25.8,0
2239,67.7,25,0
2240,67.1,36.7,0
2241,67.7,30,0
2242,68.2,30.3,0
2243,67.7,25,0
2244,67.1,27.6,0
2245,67.7,41.3,0
2246,67.7,26.7,0
2247,67.7,26.7,0
2248,67.7,26.7,0
2249,67.7,26.7,0
2250,67.7,30.2,0
2251,67.7,31.4,0
2252,68.2,29,0
2253,68.8,28.6,0
2254,68.8,25.8,0
2255,68.2,26.7,0
2256,68.2,25.8,0
2257,67.7,30,0
2258,67.7,36.4,0
2259,68.2,25.8,0
2260,67.7,24.1,0
2261,67.7,31.2,0
2262,67.7,25.8,0
2263,67.7,25,0
2264,68.8,25.5,0
2265,67.7,31.3,0
2266,67.7,34.4,0
2267,67.7,29,0
2268,67.7,25.8,0
2269,67.7,26.7,0
2270,67.7,28.1,0
2271,68.8,33.3,0
2272,67.7,23.3,0
2273,67.7,33.3,0
2274,67.7,25.8,0
2275,68.2,28.1,0
2276,67.1,26.7,0
2277,67.7,25,0
2278,67.7,28.1,0
2279,67.7,36.4,0
2280,67.1,28.1,0
2281,67.7,25.8,0
2282,67.7,37.5,0
2283,68.8,28.1,0
2284,67.7,31.4,0
2285,67.7,25,0
2286,67.1,27.3,0
2287,67.7,30.3,0
2288,67.7,29,0
2289,67.7,25,0
2290,67.7,29,0
2291,68.2,37.5,0
2292,67.7,36.4,0
2293,69.8,45.1,1
2294,69.8,50,1
2295,70.9,40.8,1
2296,71.4,43.6,1
2297,71.4,40.4,1
2298,72.5,43.1,1
2299,72.5,41.2,1
2300,72,48.3,1
2301,73.1,41.7,1
2302,73.1,39.6,1
2303,73.1,41.7,1
2304,73.1,44.2,1
2305,73.1,40.4,1
2306,73.1,42.9,1
2307,73.1,42,1
2308,73.1,41.7,1
2309,73.1,45.1,1
2310,74.1,43.1,1
2311,73.6,41.7,1
2312,73.1,41.2,1
2313,74.1,41.8,1
2314,73.6,41.1,1
2315,70.9,37.2,1
2316,70.9,37.1,0
2317,69.8,16,1
2318,68.8,28.3,0
2319,69.3,28.1,0
2320,69.3,54.3,0
2321,68.8,30.6,0
2322,69.3,43.2,0
2323,69.3,62.9,0
2324,69.3,26.7,0
2325,68.8,30.3,0
2326,68.8,26.7,0
2327,68.8,26.3,0
2328,68.8,37.1,0
2329,68.8,25.8,0
2330,67.7,34.2,0
2331,68.2,51.4,0
2332,68.8,29.4,0
2333,68.8,34.3,0
2334,68.8,31.2,0
2335,68.8,28.1,0
2336,68.8,29.3,0
2337,68.2,30.3,0
2338,67.7,25.8,0
2339,68.8,34.3,0
2340,68.8,27.3,0
2341,68.8,35.3,0
2342,68.8,28.1,0
2343,68.8,58.9,0
2344,67.7,37.1,0
2345,68.2,27,0
2346,67.7,26.7,0
2347,68.8,28.1,0
2348,67.7,28.6,0
2349,67.7,28.1,0
2350,67.7,28.1,0
2351,67.7,50,0
2352,67.7,31.4,0
2353,67.7,30.3,0
2354,66.6,29.4,0
2355,67.1,28.1,0
2356,67.1,29.4,0
2357,66.6,25.8,0
2358,67.1,33.3,0
2359,67.7,35.3,0
2360,67.1,25.8,0
2361,67.1,25.8,0
2362,67.7,25.8,0
2363,66.6,26.4,0
2364,66.6,28.1,0
2365,67.7,36.1,0
2366,67.7,35.3,0
2367,67.1,36.4,0
2368,67.1,28.8,0
2369,67.1,25,0
2370,66.6,27.3,0
2371,67.1,34.3,0
2372,67.1,30.3,0
2373,66.6,31.4,0
2374,66.6,28,0
2375,64.5,26.7,0
2376,65,25,0
2377,65.5,24.2,0
2378,66.1,31.4,0
2379,66.6,33.3,0
2380,66.6,27.9,0
2381,66.6,27.3,0
2382,66.6,27.3,0
2383,67.7,25,0
2384,67.1,31.4,0
2385,66.6,34.3,0
2386,67.1,30.3,0
2387,67.1,29.4,0
2388,67.7,27.3,0
2389,67.1,26.5,0
2390,67.7,35.1,0
2391,66.6,28.1,0
2392,67.7,27.8,0
2393,67.1,26.5,0
2394,68.2,28.6,0
2395,67.7,28.1,0
2396,67.7,25,0
2397,67.7,27.3,0
2398,67.7,31.4,0
2399,67.1,24.2,0
2400,67.7,33.3,0
2401,67.7,29.4,0
2402,68.2,26.5,0
2403,67.7,27.5,0
2404,67.7,29.4,0
2405,67.7,25,0
2406,68.8,39.5,0
2407,67.7,26.5,0
2408,68.2,31.4,0
2409,67.7,25,0
2410,68.8,35.3,0
2411,67.7,33.3,0
2412,67.7,30.6,0
2413,67.7,30.6,0
2414,67.7,27.8,0
2415,67.7,27.3,0
2416,67.7,29.4,0
2417,68.8,31.4,0
2418,67.7,26.5,0
2419,68.8,31.4,0
2420,68.8,26.5,0
2421,67.7,25.8,0
2422,68.8,31.4,0
2423,68.8,38.9,0
2424,68.8,39.5,0
2425,68.8,27.3,0
2426,67.7,31.4,0
2427,67.7,36.1,0
2428,67.7,30.6,0
2429,67.7,28.6,0
2430,68.2,34.3,0
2431,68.2,26.5,0
2432,68.2,34.3,0
2433,68.8,32.4,0
2434,67.7,35.1,0
2435,67.7,29.4,0
2436,67.7,27.5,0
2437,67.7,30.6,0
2438,68.8,30.6,0
2439,68.2,26.5,0
2440,67.7,25,0
2441,67.7,28.6,0
2442,68.8,27.8,0
2443,67.7,27.8,0
2444,67.7,26.5,0
2445,67.7,45.7,0
2446,68.2,27.9,0
2447,68.2,26.5,0
2448,68.8,29.4,0
2449,68.8,37.8,0
2450,68.8,26.5,0
2451,67.7,30.6,0
2452,68.2,26.5,0
2453,69.3,29.7,0
2454,67.7,27.8,0
2455,68.8,24.2,0
2456,68.8,29.4,0
2457,69.3,35.1,0
2458,68.8,28.6,0
2459,68.8,28.6,0
2460,68.8,30.6,0
2461,68.8,27.3,0
2462,68.8,29.7,0
2463,68.8,29.4,0
2464,68.8,29.3,0
2465,67.7,26.5,0
2466,68.8,26.7,0
2467,67.7,27.6,0
2468,67.7,26.7,0
2469,67.7,44.7,0
2470,67.7,29,0
2471,67.1,30.3,0
2472,67.1,27.3,0
2473,67.1,27.3,0
2474,67.7,26.7,0
2475,67.7,27.8,0
2476,67.7,25.8,0
2477,67.1,27.8,0
2478,68.2,26.5,0
2479,68.8,27.4,0
2480,67.7,29.7,0
2481,67.7,29.4,0
2482,67.7,30.6,0
2483,67.7,28.6,0
2484,67.7,25,0
2485,67.1,27,0
2486,68.8,31.4,0
2487,67.7,25.7,0
2488,67.1,28.6,0
2489,67.7,45.7,0
2490,68.8,31.6,0
2491,67.7,27.8,0
2492,68.2,25,0
2493,67.7,28.9,0
2494,68.8,25.7,0
2495,67.7,28.6,0
2496,68.2,30.6,0
2497,68.8,48.6,0
2498,68.2,31.4,0
2499,68.2,35.3,0
2500,68.2,35,0
2501,67.7,35,0
2502,68.2,24.2,0
2503,68.8,27,0
2504,68.8,27.8,0
2505,68.2,30.6,0
2506,67.7,30.6,0
2507,68.2,24.3,0
2508,68.2,28.6,0
2509,68.2,25.7,0
2510,67.7,38.5,0
2511,67.1,28.6,0
2512,68.8,30.3,0
2513,68.2,37.5,0
2514,67.7,33.3,0
2515,68.2,28.6,0
2516,67.7,56.9,0
2517,68.8,30.6,0
2518,68.2,27.8,0
2519,67.7,33.3,0
2520,67.7,25,0
2521,67.7,25.5,0
2522,67.1,28.6,0
2523,67.7,36.4,0
2524,67.7,31.6,0
2525,68.2,30,0
2526,67.7,27.8,0
2527,68.2,36.1,0
2528,67.1,31.6,0
2529,67.7,27.8,0
2530,67.7,27,0
2531,67.7,25,0
2532,67.7,30.8,0
2533,67.7,31.8,0
2534,67.7,35,0
2535,67.7,27,0
2536,68.2,30.8,0
2537,68.2,27,0
2538,67.7,27,0
2539,67.7,24.3,0
2540,68.2,60.5,0
2541,68.2,27,0
2542,67.7,32.6,0
2543,67.7,30.6,0
2544,68.2,39.5,0
2545,68.8,25.7,0
2546,68.8,25.7,0
2547,67.7,25,0
2548,67.7,27.8,0
2549,67.7,28.9,0
2550,67.1,31.6,0
2551,68.2,31.6,0
2552,68.2,33.3,0
2553,68.2,35.9,0
2554,68.2,31.6,0
2555,67.1,27.8,0
2556,68.2,27.8,0
2557,68.8,27.8,0
2558,67.7,25.7,0
2559,68.8,34.2,0
2560,68.2,52.5,0
2561,67.7,27,0
2562,68.2,27,0
2563,68.8,40,0
2564,68.8,25.7,0
2565,67.7,32.5,0
2566,67.7,25.3,0
2567,68.8,25.7,0
2568,67.7,28.6,0
2569,67.7,26.1,0
2570,67.7,29.4,0
2571,67.1,31.1,0
2572,67.7,54.9,0
2573,67.1,25.8,0
2574,67.1,35.3,0
2575,66.6,29.4,0
2576,66.6,51.4,0
2577,66.6,25,0
2578,67.1,27,0
2579,66.6,25,0
2580,67.1,27.3,0
2581,67.1,25.7,0
2582,67.7,27.8,0
2583,66.6,30.8,0
2584,67.1,28.9,0
2585,67.1,25,0
2586,67.1,29.7,0
2587,67.7,33.3,0
2588,68.8,55,0
2589,69.8,43.6,1
2590,70.9,43.1,1
2591,70.9,43.9,1
2592,71.4,51.7,1
2593,72,42.9,1
2594,72,40.7,1
2595,72,44.4,1
2596,72,45,1
2597,73.1,42.9,1
2598,73.1,45.6,1
2599,73.1,51.4,1
2600,73.1,40.3,1
2601,72,41.8,1
2602,73.1,41.4,1
2603,73.1,40.7,1
2604,72,41.8,1
2605,73.1,46.6,1
2606,73.1,47.4,1
2607,73.1,40.7,1
2608,73.1,48.3,1
2609,73.1,42.6,1
2610,73.1,45.8,1
2611,70.9,14.3,1
2612,69.8,19,1
2613,68.8,28.9,0
2614,69.8,28.9,0
2615,69.3,28.2,0
2616,69.3,27,0
2617,68.8,33.3,0
2618,69.3,37.5,0
2619,67.7,28.2,0
2620,68.8,26.1,0
2621,68.8,25.7,0
2622,68.8,29.3,0
2623,68.8,27.8,0
2624,67.7,29.3,0
2625,68.8,53.7,0
2626,68.8,27,0
2627,68.2,31.6,0
2628,67.7,25.7,0
2629,67.7,28.9,0
2630,67.7,25,0
2631,67.7,27,0
2632,67.7,24.3,0
2633,68.2,25,0
2634,67.7,28.9,0
2635,67.1,28.2,0
2636,67.7,26.3,0
2637,67.7,24.3,0
2638,67.7,28.2,0
2639,68.8,28.2,0
2640,68.2,39.5,0
2641,68.2,28.2,0
2642,67.7,29.3,0
2643,68.8,28.9,0
2644,68.8,53.7,0
2645,68.2,35.7,0
2646,67.7,31.9,0
2647,69.3,56.8,0
2648,68.8,27,0
2649,69.3,34.1,0
2650,68.2,28.9,0
2651,68.2,30,0
2652,68.8,28.2,0
2653,68.8,33.3,0
2654,67.7,30.8,0
2655,68.8,40.8,0
2656,68.8,24.3,0
2657,68.8,26.3,0
2658,67.7,27.5,0
2659,68.8,25.6,0
2660,67.7,33.3,0
2661,67.7,30,0
2662,67.7,31.7,0
2663,67.7,37.2,0
2664,68.2,25.6,0
2665,67.7,26.3,0
2666,68.8,27.5,0
2667,67.7,30.8,0
2668,68.8,25.6,0
2669,67.7,32.5,0
2670,68.8,27.5,0
2671,68.8,33.3,0
2672,67.7,34.1,0
2673,68.8,26.3,0
2674,68.8,28.2,0
2675,67.7,27.5,0
2676,67.7,24.3,0
2677,67.7,28.2,0
2678,67.1,29.1,0
2679,67.7,29.3,0
2680,67.1,36.6,0
2681,67.7,45.5,0
2682,67.7,28.2,0
2683,67.7,26.8,0
2684,68.2,27.5,0
2685,67.1,30.8,0
2686,67.7,28.2,0
2687,68.2,32.6,0
2688,67.7,25,0
2689,67.7,26.3,0
2690,67.7,28.9,0
2691,67.7,27.5,0
2692,67.7,30,0
2693,67.7,31.7,0
2694,67.7,28.2,0
2695,67.7,27.5,0
2696,67.1,27.5,0
2697,68.2,27.5,0
2698,67.7,25,0
2699,67.7,27.5,0
2700,68.2,25.6,0
2701,67.7,26.3,0
2702,67.7,28.6,0
2703,68.2,32.1,0
2704,67.7,28.2,0
2705,67.7,27.5,0
2706,67.7,27.5,0
2707,68.8,29.3,0
2708,67.7,29.5,0
2709,67.7,32.7,0
2710,68.8,26.3,0
2711,68.2,24.3,0
2712,68.2,30,0
2713,67.7,26.3,0
2714,67.7,31.7,0
2715,67.7,25.6,0
2716,67.7,30,0
2717,67.7,27.5,0
2718,68.2,24.4,0
2719,67.7,28.6,0
2720,68.2,27.5,0
2721,67.7,31.7,0
2722,68.2,50,0
2723,68.8,52.5,0
2724,70.4,44.1,1
2725,70.9,46.7,1
2726,70.9,44.8,1
2727,72,43.5,1
2728,72,100,1
2729,72,45.3,1
2730,72.5,45,1
2731,72,43.3,1
2732,72.5,42.6,1
2733,73.1,47.6,1
2734,73.1,45.2,1
2735,73.1,42.2,1
2736,73.1,40.7,1
2737,73.1,47,1
2738,73.1,46.8,1
2739,73.1,44.9,1
2740,73.1,43.1,1
2741,73.6,42.6,1
2742,73.6,68.2,1
2743,74.1,45.8,1
2744,74.1,44.8,1
2745,71.4,21.1,1
2746,70.9,19.4,1
2747,69.8,29.3,0
2748,70.4,21.7,1
2749,69.3,33.3,0
2750,69.8,35.7,0
2751,69.3,25,0
2752,69.3,30.8,0
2753,69.8,50,0
2754,69.8,27.5,0
2755,69.3,31.1,0
2756,68.8,29.3,0
2757,69.8,27.5,0
2758,68.8,25.9,0
2759,68.8,28.6,0
2760,68.8,35.6,0
2761,68.8,28.6,0
2762,69.3,25,0
2763,68.8,27.5,0
2764,69.3,50,0
2765,68.8,27.5,0
2766,69.3,30,0
2767,68.8,34.9,0
2768,68.8,25,0
2769,68.8,29.3,0
2770,68.2,25.6,0
2771,68.8,26.8,0
2772,68.8,28.6,0
2773,68.8,39.1,0
2774,68.8,26.8,0
2775,68.8,27.5,0
2776,68.8,27.9,0
2777,68.8,26.8,0
2778,68.8,27.9,0
2779,68.8,63.8,0
2780,68.8,34.9,0
2781,67.7,25.6,0
2782,68.2,52.4,0
2783,67.7,29.5,0
2784,68.2,29.5,0
2785,68.8,36.4,0
2786,67.7,27.5,0
2787,67.7,30.2,0
2788,67.7,25,0
2789,67.7,35.9,0
2790,67.7,26.2,0
2791,67.7,29.9,0
2792,67.7,32.8,0
2793,68.8,33.3,0
2794,68.2,31.7,0
2795,68.8,33.3,0
2796,68.8,33.3,0
2797,67.1,34.9,0
2798,67.7,33.3,0
2799,67.7,27.5,0
2800,67.7,26.8,0
2801,67.7,26.2,0
2802,67.1,26.7,0
2803,67.7,30.2,0
2804,68.2,29.3,0
2805,67.7,27.5,0
2806,68.8,29.3,0
2807,67.7,31.9,0
2808,68.8,34.9,0
2809,68.8,27.9,0
2810,68.2,26.8,0
2811,67.7,26.2,0
2812,68.8,35.4,0
2813,68.2,26.2,0
2814,67.7,29.5,0
2815,67.7,37.7,0
2816,68.8,28.9,0
2817,67.7,29.3,0
2818,68.8,27.9,0
2819,68.2,31,0
2820,68.8,33.3,0
2821,68.2,26.2,0
2822,68.2,28.9,0
2823,68.8,34.9,0
2824,68.8,41.9,0
2825,68.2,37,0
2826,68.8,37.8,0
2827,68.8,36.2,0
2828,68.8,36.4,0
2829,68.8,41.3,0
2830,68.2,30.9,0
2831,67.7,26.2,0
2832,68.2,26.8,0
2833,67.7,26.2,0
2834,67.7,35.6,0
2835,68.2,26.8,0
2836,67.7,26.2,0
2837,68.2,27.9,0
2838,68.2,26.2,0
2839,68.8,26.8,0
2840,68.8,29.5,0
2841,68.8,26.2,0
2842,68.8,27.3,0
2843,68.8,30.2,0
2844,67.7,29.5,0
2845,68.8,39.6,0
2846,68.8,26.8,0
2847,67.7,28.6,0
2848,67.7,35.6,0
2849,68.2,26.8,0
2850,68.8,26.3,0
2851,67.7,27.7,0
2852,68.2,26.7,0
2853,68.8,31.1,0
2854,68.8,32.6,0
2855,68.8,34.1,0
2856,68.8,28.6,0
2857,68.8,28.6,0
2858,67.7,26.8,0
2859,68.8,34.9,0
2860,68.2,33.3,0
2861,68.8,39.1,0
2862,68.2,28.4,0
2863,69.3,26.2,0
2864,68.2,27.9,0
2865,68.8,31.8,0
2866,68.2,25.6,0
2867,67.7,31.9,0
2868,67.7,35.6,0
2869,68.8,34.9,0
2870,67.7,25,0
2871,67.7,27.6,0
2872,67.7,25,0
2873,68.2,38.3,0
2874,67.7,30,0
2875,67.7,25.6,0
2876,67.7,29.5,0
2877,67.7,26.2,0
2878,67.7,27.3,0
2879,68.2,52.2,0
2880,67.7,28.6,0
2881,67.7,29.5,0
2882,67.7,35.6,0
2883,67.7,31.3,0
2884,67.7,31.1,0
2885,67.7,30.4,0
2886,68.8,31.9,0
2887,68.2,30.2,0
2888,68.2,29.5,0
2889,67.7,30.2,0
2890,67.7,27.9,0
2891,68.2,26.8,0
2892,67.7,34.8,0
2893,67.7,39,0
2894,67.7,30,0
2895,67.7,29.5,0
2896,67.1,36.2,0
2897,67.7,26.2,0
2898,68.8,25.6,0
2899,67.7,27.3,0
2900,68.2,33.3,0
2901,68.2,33.3,0
2902,68.8,26.2,0
2903,68.8,27.3,0
2904,67.1,27.9,0
2905,67.7,27.3,0
2906,67.7,26.2,0
2907,67.7,28.9,0
2908,67.7,25.6,0
2909,67.7,27.3,0
2910,67.7,30.4,0
2911,67.1,27.3,0
2912,67.7,54.2,0
2913,67.1,27.3,0
2914,66.6,25.9,0
2915,67.7,28.9,0
2916,67.7,26.2,0
2917,67.7,31.9,0
2918,67.7,32.6,0
2919,67.7,32.7,0
2920,67.1,25.6,0
2921,69.8,53.2,0
2922,70.9,42.6,1
2923,70.9,63.1,1
2924,71.4,47.5,1
2925,71.4,42.6,1
2926,72,40.6,1
2927,72,49.2,1
2928,72.5,44.4,1
2929,72.5,67.1,1
2930,73.1,43.5,1
2931,72.5,42.3,1
2932,73.1,44.4,1
2933,73.1,42.4,1
2934,73.1,67.6,1
2935,73.1,43.5,1
2936,73.1,44.4,1
2937,73.1,48.6,1
2938,73.1,48.6,1
2939,73.6,41.9,1
2940,73.6,44.9,1
2941,73.6,44.6,1
2942,73.6,70.8,1
2943,70.9,16.7,1
2944,69.8,35.4,0
2945,69.3,28.9,0
2946,69.3,27.3,0
2947,69.8,32.7,0
2948,69.3,38.3,0
2949,69.3,27.3,0
2950,69.8,28.9,0
2951,69.8,26.1,0
2952,69.3,28.3,0
2953,68.8,38,0
2954,68.8,28.4,0
2955,69.3,52.8,0
2956,68.8,28.9,0
2957,68.8,21.6,0
2958,67.7,27.3,0
2959,68.8,31.9,0
2960,68.8,32.1,0
2961,68.8,26.7,0
2962,68.8,26.1,0
2963,68.2,34.8,0
2964,68.2,30.4,0
2965,68.8,36.2,0
2966,67.7,34.7,0
2967,68.2,32.7,0
2968,67.7,30.4,0
2969,67.7,30.4,0
2970,67.1,26.7,0
2971,67.7,25,0
2972,68.2,27.3,0
2973,67.7,29.8,0
2974,67.7,27.9,0
2975,67.1,26.1,0
2976,67.1,26.1,0
2977,67.1,28.1,0
2978,66.6,28.3,0
2979,67.7,28.9,0
2980,67.7,52.9,0
2981,66.6,27.3,0


==> results/validation1.csv <==
sequence,Actual,Predicted
1,59.34,60.7
2,61.39,61.2
3,62.18,62.3
4,63.51,62.8
5,62.93,62.8
6,63.56,62.3
7,63.54,63.4
8,64.09,63.4
9,64.04,63.4
10,64.09,64.5
11,64.51,64.5
12,64.84,65
13,65.42,64.5
14,65,65
15,65.38,65.5
16,65.83,65
17,64.99,65
18,65.42,65.5
19,65.67,65.5
20,65.84,65
21,65.39,65.5
22,65.67,65.5
23,65.81,68.2
24,68.48,68.8
25,69.15,69.8
26,70.26,70.4
27,70.89,70.9
28,71.1,70.9
29,70.77,70.9
30,71.02,69.8
31,70.12,70.9
32,70.99,71.4
33,71.26,71.4
34,71.26,70.9
35,71.1,70.9
36,70.99,70.9
37,70.69,71.4
38,71.5,70.9
39,71.04,70.9
40,71.05,72
41,72.18,71.4
42,71.59,72
43,72.17,71.4
44,71.54,72
45,72.15,72
46,72.15,70.4
47,69.96,68.8


==> results/validation2.csv <==
sequence,Actual,Predicted
1,60.1,61.13
2,63.4,63.28
3,65.5,64.88
4,67.1,67.23
5,68.2,68.48
6,69.3,69.61
7,69.8,70.26
8,70.9,71.1
9,70.9,70.83
10,70.9,71.15
11,72,72.1
12,72,72.08
13,71.4,71.57
14,72,72.18
15,72.5,72.43
16,72,72.13
17,72,72.18
18,72.5,72.68
19,73.1,73
20,73.6,73.07
21,72.5,72.62
22,73.1,73.17
23,73.1,72.76
24,73.6,72.95
25,70.9,70.37
26,69.8,69.84
27,69.8,69.48
28,69.8,69.49
29,68.2,68.08
30,69.3,69.06
31,68.8,68.62
32,68.8,68.68
33,68.8,68.63
34,68.8,68.65
35,68.2,68.14
36,68.8,68.62
37,68.8,68.81
38,68.8,68.64
39,67.7,67.69
40,67.7,67.69
41,68.2,68.17
42,67.7,67.76
43,68.8,68.75
44,67.7,67.74
45,68.2,68.16
46,67.7,67.75
47,67.7,67.86
48,67.7,67.68
49,67.7,67.7
50,68.2,68.15
51,67.7,67.69
52,68.2,68.15
53,68.8,68.62
54,67.7,67.59
55,67.7,67.68
56,68.2,68.15
57,68.2,68.24
58,68.8,68.76
59,67.7,67.7
60,68.8,68.65
61,68.8,68.68
62,68.2,68.15
63,67.7,67.68
64,68.8,68.64
65,68.8,68.85
66,68.8,68.62
67,67.7,67.67
68,67.7,67.68
69,67.7,67.49
70,69.3,69.59
71,70.9,71.1
72,70.4,70.57
73,70.9,71.07
74,71.4,71.55
75,72,72.19
76,72,72.22
77,70.9,71.08
78,72,72.15
79,72,72.31
80,72.5,72.62
81,72,72.19
82,72.5,72.71
83,73.1,72.79
84,72.5,72.43
85,72.5,72.69
86,73.1,72.89
87,72.5,72.65
88,73.1,72.79
89,73.1,72.84
90,72.5,72.62
91,73.1,72.59
92,71.4,70.82
93,69.8,69.48
94,70.9,70.36
95,69.3,69.07
96,69.8,69.92
97,69.3,69.25
98,69.3,69.35
99,69.3,69.08
100,68.8,68.66
101,69.3,69.1
102,68.8,68.68
103,68.8,68.66
104,68.8,68.63
105,68.8,68.64
106,69.3,69.25
107,68.8,68.78
108,68.8,68.68
109,68.2,68.15
110,68.8,68.67
111,68.2,68.13
112,68.8,68.78
113,68.8,68.68
114,68.8,69.15
115,67.7,67.72
116,68.8,68.85
117,68.2,68.1
118,68.2,68.12
119,68.8,68.64
120,68.8,68.65
121,69.3,69.32
122,69.3,69.08
123,68.8,68.63
124,67.7,67.71
125,68.2,68.13
126,68.8,68.63
127,68.8,68.64
128,68.8,68.67
129,67.7,67.71
130,67.7,67.63
131,68.2,68.15
132,67.7,67.67
133,67.7,67.69
134,68.8,68.63
135,68.8,69.08
136,67.7,67.69
137,68.8,68.79
138,68.8,68.65
139,68.8,68.63
140,68.8,68.64
141,68.8,68.63
142,68.8,68.63
143,68.8,68.65
144,68.8,68.66
145,68.8,68.63
146,67.7,67.7
147,68.8,68.63
148,67.7,67.69
149,68.8,68.66
150,69.3,69.06
151,67.7,67.72
152,68.8,68.97
153,70.4,70.34
154,70.9,70.74
155,70.9,71.11
156,72,72.08
157,72,72.12
158,72,72.22
159,72,72.19
160,72.5,72.47
161,72,72.19
162,72,72.09
163,73.1,72.92
164,73.1,72.89
165,73.1,72.89
166,73.1,72.59
167,73.1,73.03
168,73.1,72.81
169,74.1,73.41
170,73.6,73.37
171,72.5,72.59
172,73.1,73.01
173,73.1,72.96
174,73.6,72.72
175,70.9,70.37
176,69.8,69.45
177,69.3,69.06
178,69.8,69.5
179,69.8,69.68
180,69.3,69.31
181,69.8,69.48
182,69.3,69.37
183,69.3,69.08
184,68.8,68.62
185,68.8,68.66
186,68.8,68.62
187,69.3,69.07
188,69.3,69.05
189,68.8,68.68
190,68.8,68.65
191,69.3,69.1
192,68.2,68.14
193,68.8,68.85
194,68.2,68.12
195,67.7,67.69
196,68.8,68.63
197,67.7,67.69
198,67.7,67.69
199,67.7,67.72
200,67.7,67.71
201,67.7,67.72
202,68.2,68.15
203,68.8,68.69
204,67.7,67.72
205,67.7,67.69
206,67.7,67.74
207,68.8,68.66
208,68.8,68.64
209,68.8,68.67
210,67.7,67.7
211,67.7,67.7
212,67.7,67.71
213,68.8,68.66
214,67.7,67.69
215,68.8,68.62
216,67.7,67.74
217,68.2,68.11
218,68.8,68.67
219,68.2,68.15
220,67.7,67.7
221,67.7,67.72
222,67.7,67.7
223,67.7,67.72
224,67.7,67.69
225,67.7,67.7
226,68.8,68.67
227,68.2,68.13
228,68.8,68.67
229,68.2,68.18
230,67.7,67.69
231,67.7,67.52
232,68.8,68.85
233,67.7,67.68
234,68.2,68.11
235,67.7,67.74
236,68.8,68.67
237,68.2,68.13
238,67.1,67.23
239,68.2,68.11
240,68.8,68.64
241,68.8,68.76
242,68.2,68.14
243,67.7,67.7
244,68.8,68.64
245,67.7,67.73
246,67.7,67.73
247,67.7,67.72
248,67.7,67.7
249,68.8,68.65
250,68.8,68.67
251,67.7,67.7
252,68.2,68.14
253,68.8,68.67
254,67.7,67.6
255,68.2,68.14
256,67.7,67.68
257,67.7,67.7
258,67.7,67.72
259,67.7,67.69
260,67.7,67.74
261,67.7,67.7
262,67.7,67.71
263,67.1,67.22
264,67.1,67.17
265,67.7,67.7
266,67.7,67.68
267,67.7,67.7
268,67.7,67.58
269,67.7,67.7
270,70.4,70.57
271,70.4,70.46
272,70.9,71.01
273,70.9,71.1
274,71.4,71.52
275,71.4,71.59
276,70.9,71.03
277,72,72.22
278,71.4,71.8
279,71.4,71.56
280,72,72.18
281,72.5,72.66
282,72,72.14
283,73.1,72.89
284,73.1,72.71
285,73.1,72.62
286,73.1,72.62
287,73.1,72.86
288,73.6,72.72
289,73.6,72.91
290,73.1,72.96
291,73.1,72.62
292,71.4,70.85
293,69.8,69.48
294,69.8,70.26
295,70.4,69.93
296,68.8,68.67
297,68.8,68.65
298,69.3,69.06
299,69.3,69.09
300,69.3,69.33
301,68.8,68.64
302,68.8,68.63
303,68.8,68.64
304,68.8,68.68
305,68.8,68.63
306,69.8,69.77
307,68.8,68.69
308,69.3,69.54
309,68.8,68.66
310,68.8,68.63
311,68.8,68.63
312,68.8,68.88
313,67.7,67.7
314,68.2,68.12
315,68.2,68.12
316,68.8,68.65
317,67.7,67.7
318,67.7,67.7
319,67.7,67.74
320,68.2,68.14
321,67.7,67.7
322,67.7,67.69
323,67.7,67.71
324,67.7,67.71
325,67.7,67.71
326,67.7,67.7
327,67.7,67.54
328,67.7,67.71
329,67.7,67.82
330,67.7,67.75
331,67.1,67.19
332,66.6,66.75
333,66.6,66.76
334,67.1,67.2
335,67.7,67.7
336,67.7,67.69
337,66.6,66.75
338,67.1,67.19
339,67.7,67.71
340,67.7,67.72
341,67.7,67.69
342,67.1,67.21
343,67.7,67.71
344,68.8,68.65
345,67.7,67.69
346,67.7,67.69
347,67.7,67.7
348,67.7,67.71
349,68.2,68.44
350,67.7,67.69
351,67.7,67.71
352,67.7,67.69
353,67.7,67.69
354,67.7,67.63
355,67.1,67.2
356,67.7,67.7
357,67.7,67.75
358,67.7,67.69
359,67.1,67.23
360,67.7,67.69
361,67.7,67.74
362,67.1,67.2
363,67.7,67.69
364,67.1,67.21
365,67.1,67.18
366,67.7,67.7
367,66.6,66.81
368,67.1,67.18
369,67.1,67.2
370,67.1,67.2
371,67.7,67.49
372,67.7,67.74
373,67.7,67.7
374,67.1,67.2
375,67.1,67.21
376,67.7,67.7
377,67.7,67.51
378,67.7,67.49
379,67.7,67.7
380,67.7,67.69
381,67.7,67.49
382,67.7,67.69
383,69.3,69.37
384,69.8,70.26
385,70.9,71.11
386,70.4,70.92
387,72,72.24
388,71.4,71.55
389,72,72.09
390,72,72.16
391,71.4,71.62
392,72,72.17
393,72.5,72.43
394,72,72.03
395,72.5,72.37
396,73.1,72.58
397,72,72.14
398,72,72.26
399,72.5,72.55
400,72.5,72.51
401,72.5,72.69
402,73.1,72.79
403,72,72.09
404,72.5,72.57
405,72,72.22
406,70.9,70.38
407,69.8,69.48
408,69.8,69.45
409,68.8,68.63
410,69.3,69.07
411,69.3,69.07
412,69.3,69.06
413,68.8,68.62
414,69.3,69.07
415,68.8,68.62
416,68.8,68.64
417,68.8,68.62
418,68.8,69.03
419,68.8,68.77
420,68.8,68.62
421,68.8,68.65
422,68.8,68.65
423,68.8,68.66
424,68.2,68.13
425,68.8,68.62
426,67.7,67.69
427,68.2,68.14
428,68.8,68.62
429,67.7,67.73
430,69.3,69.08
431,68.8,68.62
432,67.7,67.71
433,67.7,67.68
434,68.8,68.63
435,67.7,67.7
436,67.7,67.71
437,67.7,67.74
438,68.2,68.15
439,67.7,67.68
440,68.8,68.63
441,67.7,67.71
442,67.7,67.7
443,67.7,67.7
444,67.7,67.73
445,67.1,67.17
446,67.7,67.71
447,67.7,67.7
448,67.7,67.67
449,67.1,67.17
450,68.2,68.13
451,67.1,67.18
452,67.7,67.7
453,67.7,67.7
454,68.2,68.14
455,67.7,67.72
456,68.2,68.14
457,68.8,68.67
458,67.7,67.69
459,66.6,66.75
460,67.1,67.21
461,67.7,67.59
462,67.7,67.7
463,67.7,67.73
464,67.7,67.7
465,67.7,67.73
466,67.7,67.69
467,67.7,67.73
468,67.7,67.68
469,68.8,68.68
470,67.7,67.71
471,67.1,67.19
472,67.7,67.73
473,67.7,67.68
474,67.7,67.74
475,67.7,67.7
476,68.8,68.65
477,68.2,68.07
478,67.7,67.68
479,68.8,68.63
480,68.8,68.63
481,67.7,67.69
482,68.8,68.64
483,67.7,67.72
484,67.7,67.73
485,68.2,68.07
486,68.2,68.07
487,68.2,68.13
488,68.8,68.63
489,68.2,68.12
490,68.8,68.64
491,68.8,68.65
492,68.8,68.68
493,68.8,68.66
494,68.8,69.05
495,68.8,68.64
496,68.8,68.63
497,68.8,68.65
498,67.7,67.72
499,68.8,68.65
500,67.7,67.69
501,67.7,67.69
502,67.7,67.7
503,68.8,69.01
504,71.4,71.52
505,70.9,71.05
506,70.9,71.48
507,72,72.21
508,71.4,71.51
509,71.4,71.59
510,72,72.23
511,72,72.21
512,72,72.17
513,72.5,72.49
514,72,72.23
515,72,72.15
516,72,72.22
517,73.1,72.73
518,73.1,72.77
519,73.1,72.77
520,73.1,72.93
521,72.5,72.51
522,73.1,72.81
523,72,72.07
524,72.5,72.7
525,73.1,72.72
526,70.4,69.93
527,68.8,68.64
528,69.8,69.5
529,68.8,68.63
530,69.3,69.07
531,68.8,68.76
532,69.3,69.07
533,69.3,69.06
534,69.3,69.09
535,68.8,68.64
536,68.8,68.67
537,68.8,68.66
538,68.2,68.13
539,68.2,68.12
540,68.8,68.64
541,68.8,68.67
542,68.8,68.83
543,68.8,68.64
544,68.8,68.63
545,68.8,68.65
546,68.2,68.11
547,67.7,67.75
548,68.8,68.62
549,68.2,68.13
550,68.2,68.13
551,67.7,67.69
552,68.8,68.62
553,68.2,68.12
554,68.2,68.18
555,67.7,67.71
556,68.2,68.13
557,68.2,68.18
558,67.7,67.69
559,67.7,67.73
560,67.7,67.73
561,68.2,68.07
562,67.7,67.73
563,67.7,67.69
564,68.8,68.64
565,67.7,67.7
566,68.8,68.64
567,67.7,67.7
568,68.8,68.68
569,67.7,67.69
570,68.2,68.14
571,68.2,68.13
572,68.2,68.13
573,67.7,67.7
574,67.7,67.71
575,67.7,67.69
576,67.7,67.72
577,68.2,68.15
578,68.2,68.17
579,67.7,67.73
580,67.7,67.69
581,67.7,67.69
582,67.7,67.71
583,67.7,67.69
584,67.7,67.69
585,68.2,68.12
586,67.7,67.71
587,67.7,67.72
588,67.7,67.69
589,67.7,67.71
590,68.2,68.15
591,68.2,68.15
592,68.2,68.11
593,67.7,67.7
594,68.2,68.14
595,67.1,67.2
596,67.7,67.7
597,67.7,67.7
598,66.6,66.58
599,67.7,67.72
600,67.7,67.69
601,67.7,67.73
602,67.7,67.69
603,68.2,68.13
604,67.7,67.7
605,67.7,67.73
606,68.2,68.15
607,67.7,67.69
608,67.7,67.71
609,67.7,67.7
610,67.7,67.7
611,67.7,67.7
612,68.2,68.15
613,68.2,68.11
614,67.7,67.76
615,67.7,67.71
616,68.2,68.18
617,68.2,68.13
618,68.2,68.13
619,67.7,67.7
620,67.1,67.17
621,68.8,68.64
622,67.7,67.69
623,67.7,67.7
624,67.7,67.73
625,67.1,67.23
626,67.7,67.69
627,67.1,67.23
628,67.1,67.21
629,67.7,67.69
630,67.1,67.08
631,67.1,67.19
632,67.7,67.69
633,67.1,67.19
634,67.7,67.65
635,67.1,67.18
636,67.7,67.72
637,67.7,67.69
638,67.1,67.05
639,67.1,67.2
640,67.7,67.72
641,67.7,67.69
642,67.1,67.15
643,66.6,66.78
644,66.6,66.76
645,67.7,67.7
646,67.1,67.2
647,67.1,67.18
648,67.7,67.71
649,67.1,67.19
650,67.7,67.7
651,67.7,67.73
652,67.1,67.23
653,67.7,67.74
654,67.7,67.69
655,67.7,67.69
656,67.1,67.23
657,67.7,67.71
658,68.2,68.14
659,67.7,67.69
660,67.1,67.19
661,67.7,67.55
662,67.7,67.69
663,67.7,67.69
664,67.7,67.69
665,67.7,67.69
666,67.7,67.71
667,67.7,67.72
668,68.2,68.13
669,68.8,68.64
670,68.8,68.63
671,68.2,68.12
672,68.2,68.12
673,67.7,67.71
674,67.7,67.74
675,68.2,68.12
676,67.7,67.68
677,67.7,67.72
678,67.7,67.69
679,67.7,67.69
680,68.8,68.63
681,67.7,67.72
682,67.7,67.73
683,67.7,67.71
684,67.7,67.69
685,67.7,67.69
686,67.7,67.7
687,68.8,68.67
688,67.7,67.68
689,67.7,67.73
690,67.7,67.69
691,68.2,68.13
692,67.1,67.18
693,67.7,67.69
694,67.7,67.7
695,67.7,67.74
696,67.1,67.19
697,67.7,67.69
698,67.7,67.75
699,68.8,68.64
700,67.7,67.72
701,67.7,67.69
702,67.1,67.19
703,67.7,67.71
704,67.7,67.71
705,67.7,67.69
706,67.7,67.71
707,68.2,68.18
708,67.7,67.74
709,69.8,70.02
710,69.8,70.26
711,70.9,71.1
712,71.4,71.65
713,71.4,71.6
714,72.5,72.51
715,72.5,72.39
716,72,72.27
717,73.1,72.69
718,73.1,72.72
719,73.1,72.69
720,73.1,72.84
721,73.1,72.58
722,73.1,72.79
723,73.1,72.72
724,73.1,72.69
725,73.1,72.86
726,74.1,73.07
727,73.6,72.82
728,73.1,72.65
729,74.1,72.96
730,73.6,72.77
731,70.9,71
732,70.9,70.99
733,69.8,69.43
734,68.8,68.64
735,69.3,69.07
736,69.3,69.55
737,68.8,68.65
738,69.3,69.37
739,69.3,69.68
740,69.3,69.06
741,68.8,68.65
742,68.8,68.63
743,68.8,68.63
744,68.8,68.69
745,68.8,68.63
746,67.7,67.73
747,68.2,68.43
748,68.8,68.65
749,68.8,68.67
750,68.8,68.66
751,68.8,68.64
752,68.8,68.65
753,68.2,68.14
754,67.7,67.69
755,68.8,68.67
756,68.8,68.64
757,68.8,68.68
758,68.8,68.64
759,68.8,68.8
760,67.7,67.75
761,68.2,68.12
762,67.7,67.69
763,68.8,68.64
764,67.7,67.7
765,67.7,67.7
766,67.7,67.7
767,67.7,67.93
768,67.7,67.72
769,67.7,67.71
770,66.6,66.77
771,67.1,67.19
772,67.1,67.2
773,66.6,66.75
774,67.1,67.22
775,67.7,67.74
776,67.1,67.18
777,67.1,67.18
778,67.7,67.69
779,66.6,66.76
780,66.6,66.76
781,67.7,67.74
782,67.7,67.74
783,67.1,67.23
784,67.1,67.19
785,67.1,67.17
786,66.6,66.76
787,67.1,67.22
788,67.1,67.2
789,66.6,66.78
790,66.6,66.76
791,64.5,64.97
792,65,65.38
793,65.5,65.81
794,66.1,66.35
795,66.6,66.79
796,66.6,66.76
797,66.6,66.76
798,66.6,66.76
799,67.7,67.69
800,67.1,67.21
801,66.6,66.8
802,67.1,67.2
803,67.1,67.2
804,67.7,67.7
805,67.1,67.18
806,67.7,67.74
807,66.6,66.76
808,67.7,67.7
809,67.1,67.18
810,68.2,68.13
811,67.7,67.7
812,67.7,67.69
813,67.7,67.7
814,67.7,67.72
815,67.1,67.17
816,67.7,67.73
817,67.7,67.71
818,68.2,68.12
819,67.7,67.7
820,67.7,67.71
821,67.7,67.69
822,68.8,68.78
823,67.7,67.69
824,68.2,68.15
825,67.7,67.69
826,68.8,68.68
827,67.7,67.73
828,67.7,67.71
829,67.7,67.71
830,67.7,67.7
831,67.7,67.7
832,67.7,67.71
833,68.8,68.66
834,67.7,67.69
835,68.8,68.66
836,68.8,68.63
837,67.7,67.69
838,68.8,68.66
839,68.8,68.75
840,68.8,68.78
841,68.8,68.64
842,67.7,67.72
843,67.7,67.74
844,67.7,67.71
845,67.7,67.7
846,68.2,68.16
847,68.2,68.12
848,68.2,68.16
849,68.8,68.66
850,67.7,67.74
851,67.7,67.71
852,67.7,67.7
853,67.7,67.71
854,68.8,68.65
855,68.2,68.12
856,67.7,67.69
857,67.7,67.7
858,68.8,68.64
859,67.7,67.7
860,67.7,67.69
861,67.7,67.8
862,68.2,68.13
863,68.2,68.12
864,68.8,68.65
865,68.8,68.69
866,68.8,68.63
867,67.7,67.71
868,68.2,68.12
869,69.3,69.07
870,67.7,67.7
871,68.8,68.62
872,68.8,68.65
873,69.3,69.1
874,68.8,68.64
875,68.8,68.64
876,68.8,68.65
877,68.8,68.64
878,68.8,68.65
879,68.8,68.65
880,68.8,68.65
881,67.7,67.69
882,68.8,68.63
883,67.7,67.7
884,67.7,67.69
885,67.7,67.74
886,67.7,67.71
887,67.1,67.2
888,67.1,67.19
889,67.1,67.19
890,67.7,67.69
891,67.7,67.7
892,67.7,67.69
893,67.1,67.19
894,68.2,68.12
895,68.8,68.64
896,67.7,67.71
897,67.7,67.71
898,67.7,67.71
899,67.7,67.7
900,67.7,67.69
901,67.1,67.18
902,68.8,68.66
903,67.7,67.69
904,67.1,67.19
905,67.7,67.8
906,68.8,68.66
907,67.7,67.7
908,68.2,68.11
909,67.7,67.71
910,68.8,68.63
911,67.7,67.7
912,68.2,68.14
913,68.8,69.11
914,68.2,68.15
915,68.2,68.17
916,68.2,68.16
917,67.7,67.74
918,68.2,68.11
919,68.8,68.63
920,68.8,68.64
921,68.2,68.14
922,67.7,67.71
923,68.2,68.11
924,68.2,68.13
925,68.2,68.12
926,67.7,67.73
927,67.1,67.19
928,68.8,68.65
929,68.2,68.18
930,67.7,67.73
931,68.2,68.13
932,67.7,67.55
933,68.8,68.65
934,68.2,68.13
935,67.7,67.73
936,67.7,67.69
937,67.7,67.69
938,67.1,67.19
939,67.7,67.74
940,67.7,67.72
941,68.2,68.14
942,67.7,67.7
943,68.2,68.17
944,67.1,67.21
945,67.7,67.7
946,67.7,67.7
947,67.7,67.69
948,67.7,67.72
949,67.7,67.72
950,67.7,67.74
951,67.7,67.7
952,68.2,68.14
953,68.2,68.12
954,67.7,67.7
955,67.7,67.68
956,68.2,68.12
957,68.2,68.12
958,67.7,67.72
959,67.7,67.71
960,68.2,68.13
961,68.8,68.63
962,68.8,68.63
963,67.7,67.69
964,67.7,67.7
965,67.7,67.71
966,67.1,67.21
967,68.2,68.15
968,68.2,68.15
969,68.2,68.17
970,68.2,68.15
971,67.1,67.19
972,68.2,68.13
973,68.8,68.64
974,67.7,67.69
975,68.8,68.67
976,68.2,68.37
977,67.7,67.7
978,68.2,68.12
979,68.8,68.78
980,68.8,68.63
981,67.7,67.72
982,67.7,67.69
983,68.8,68.63
984,67.7,67.7
985,67.7,67.69
986,67.7,67.71
987,67.1,67.21
988,67.7,67.66
989,67.1,67.18
990,67.1,67.23
991,66.6,66.77
992,66.6,66.57
993,66.6,66.75
994,67.1,67.18
995,66.6,66.75
996,67.1,67.19
997,67.1,67.18
998,67.7,67.7
999,66.6,66.78
1000,67.1,67.19
1001,67.1,67.17
1002,67.1,67.2
1003,67.7,67.73
1004,68.8,68.93
1005,69.8,69.93
1006,70.9,71.08
1007,70.9,71.13
1008,71.4,71.87
1009,72,72.14
1010,72,72.04
1011,72,72.18
1012,72,72.19
1013,73.1,72.79
1014,73.1,72.87
1015,73.1,72.99
1016,73.1,72.57
1017,72,72.11
1018,73.1,72.66
1019,73.1,72.6
1020,72,72.11
1021,73.1,72.9
1022,73.1,72.92
1023,73.1,72.6
1024,73.1,72.94
1025,73.1,72.77
1026,73.1,72.88
1027,70.9,70.36
1028,69.8,69.45
1029,68.8,68.64
1030,69.8,69.5
1031,69.3,69.07
1032,69.3,69.06
1033,68.8,68.67
1034,69.3,69.2
1035,67.7,67.7
1036,68.8,68.63
1037,68.8,68.63
1038,68.8,68.65
1039,68.8,68.64
1040,67.7,67.71
1041,68.8,69
1042,68.8,68.63
1043,68.2,68.15
1044,67.7,67.69
1045,67.7,67.71
1046,67.7,67.69
1047,67.7,67.7
1048,67.7,67.68
1049,68.2,68.11
1050,67.7,67.71
1051,67.1,67.19
1052,67.7,67.69
1053,67.7,67.68
1054,67.7,67.7
1055,68.8,68.64
1056,68.2,68.13
1057,68.2,68.13
1058,67.7,67.71
1059,68.8,68.64
1060,68.8,69
1061,68.2,68.17
1062,67.7,67.72
1063,69.3,69.42
1064,68.8,68.63
1065,69.3,69.1
1066,68.2,68.13
1067,68.2,68.14
1068,68.8,68.64
1069,68.8,68.67
1070,67.7,67.72
1071,68.8,68.79
1072,68.8,68.62
1073,68.8,68.63
1074,67.7,67.7
1075,68.8,68.63
1076,67.7,67.73
1077,67.7,67.71
1078,67.7,67.72
1079,67.7,67.75
1080,68.2,68.12
1081,67.7,67.69
1082,68.8,68.64
1083,67.7,67.72
1084,68.8,68.63
1085,67.7,67.72
1086,68.8,68.64
1087,68.8,68.67
1088,67.7,67.73
1089,68.8,68.63
1090,68.8,68.64
1091,67.7,67.7
1092,67.7,67.68
1093,67.7,67.7
1094,67.1,67.2
1095,67.7,67.71
1096,67.1,67.23
1097,67.7,67.78
1098,67.7,67.7
1099,67.7,67.7
1100,68.2,68.13
1101,67.1,67.2
1102,67.7,67.7
1103,68.2,68.15
1104,67.7,67.69
1105,67.7,67.69
1106,67.7,67.71
1107,67.7,67.7
1108,67.7,67.71
1109,67.7,67.72
1110,67.7,67.7
1111,67.7,67.7
1112,67.1,67.19
1113,68.2,68.13
1114,67.7,67.69
1115,67.7,67.7
1116,68.2,68.12
1117,67.7,67.69
1118,67.7,67.7
1119,68.2,68.15
1120,67.7,67.7
1121,67.7,67.7
1122,67.7,67.7
1123,68.8,68.65
1124,67.7,67.71
1125,67.7,67.73
1126,68.8,68.63
1127,68.2,68.11
1128,68.2,68.14
1129,67.7,67.69
1130,67.7,67.72
1131,67.7,67.69
1132,67.7,67.71
1133,67.7,67.7
1134,68.2,68.11
1135,67.7,67.7
1136,68.2,68.13
1137,67.7,67.72
1138,68.2,68.48
1139,68.8,69.07
1140,70.4,70.6
1141,70.9,71.29
1142,70.9,71.18
1143,72,72.16
1144,72,71.96
1145,72,72.2
1146,72.5,72.56
1147,72,72.15
1148,72.5,72.5
1149,73.1,72.93
1150,73.1,72.86
1151,73.1,72.73
1152,73.1,72.6
1153,73.1,72.91
1154,73.1,72.91
1155,73.1,72.86
1156,73.1,72.81
1157,73.6,72.9
1158,73.6,72.84
1159,74.1,73.09
1160,74.1,73.11
1161,71.4,70.82
1162,70.9,70.39
1163,69.8,69.5
1164,70.4,69.97
1165,69.3,69.09
1166,69.8,69.63
1167,69.3,69.05
1168,69.3,69.08
1169,69.8,70.26
1170,69.8,69.49
1171,69.3,69.08
1172,68.8,68.65
1173,69.8,69.49
1174,68.8,68.63
1175,68.8,68.64
1176,68.8,68.68
1177,68.8,68.64
1178,69.3,69.05
1179,68.8,68.64
1180,69.3,69.7
1181,68.8,68.64
1182,69.3,69.08
1183,68.8,68.67
1184,68.8,68.62
1185,68.8,68.65
1186,68.2,68.12
1187,68.8,68.63
1188,68.8,68.64
1189,68.8,68.76
1190,68.8,68.63
1191,68.8,68.64
1192,68.8,68.64
1193,68.8,68.63
1194,68.8,68.64
1195,68.8,69.09
1196,68.8,68.67
1197,67.7,67.69
1198,68.2,68.38
1199,67.7,67.71
1200,68.2,68.14
1201,68.8,68.68
1202,67.7,67.7
1203,67.7,67.71
1204,67.7,67.69
1205,67.7,67.74
1206,67.7,67.69
1207,67.7,67.71
1208,67.7,67.73
1209,68.8,68.67
1210,68.2,68.15
1211,68.8,68.67
1212,68.8,68.67
1213,67.1,67.22
1214,67.7,67.73
1215,67.7,67.7
1216,67.7,67.7
1217,67.7,67.69
1218,67.1,67.18
1219,67.7,67.71
1220,68.2,68.13
1221,67.7,67.7
1222,68.8,68.65
1223,67.7,67.72
1224,68.8,68.67
1225,68.8,68.64
1226,68.2,68.12
1227,67.7,67.69
1228,68.8,68.68
1229,68.2,68.12
1230,67.7,67.71
1231,67.7,67.75
1232,68.8,68.64
1233,67.7,67.71
1234,68.8,68.64
1235,68.2,68.14
1236,68.8,68.67
1237,68.2,68.12
1238,68.2,68.13
1239,68.8,68.67
1240,68.8,68.76
1241,68.2,68.17
1242,68.8,68.69
1243,68.8,68.68
1244,68.8,68.68
1245,68.8,68.78
1246,68.2,68.14
1247,67.7,67.69
1248,68.2,68.12
1249,67.7,67.69
1250,67.7,67.74
1251,68.2,68.12
1252,67.7,67.69
1253,68.2,68.13
1254,68.2,68.12
1255,68.8,68.63
1256,68.8,68.65
1257,68.8,68.63
1258,68.8,68.64
1259,68.8,68.65
1260,67.7,67.71
1261,68.8,68.78
1262,68.8,68.63
1263,67.7,67.7
1264,67.7,67.74
1265,68.2,68.12
1266,68.8,68.63
1267,67.7,67.7
1268,68.2,68.12
1269,68.8,68.66
1270,68.8,68.66
1271,68.8,68.67
1272,68.8,68.64
1273,68.8,68.64
1274,67.7,67.7
1275,68.8,68.67
1276,68.2,68.15
1277,68.8,68.76
1278,68.2,68.13
1279,69.3,69.06
1280,68.2,68.13
1281,68.8,68.66
1282,68.2,68.12
1283,67.7,67.72
1284,67.7,67.74
1285,68.8,68.67
1286,67.7,67.69
1287,67.7,67.7
1288,67.7,67.69
1289,68.2,68.18
1290,67.7,67.71
1291,67.7,67.69
1292,67.7,67.71
1293,67.7,67.69
1294,67.7,67.7
1295,68.2,68.39
1296,67.7,67.7
1297,67.7,67.71
1298,67.7,67.74
1299,67.7,67.72
1300,67.7,67.72
1301,67.7,67.71
1302,68.8,68.66
1303,68.2,68.14
1304,68.2,68.14
1305,67.7,67.71
1306,67.7,67.7
1307,68.2,68.12
1308,67.7,67.74
1309,67.7,67.7
1310,67.7,67.71
1311,67.7,67.71
1312,67.1,67.23
1313,67.7,67.69
1314,68.8,68.63
1315,67.7,67.7
1316,68.2,68.15
1317,68.2,68.15
1318,68.8,68.63
1319,68.8,68.64
1320,67.1,67.19
1321,67.7,67.7
1322,67.7,67.69
1323,67.7,67.71
1324,67.7,67.69
1325,67.7,67.7
1326,67.7,67.71
1327,67.1,67.19
1328,67.7,67.69
1329,67.1,67.19
1330,66.6,66.75
1331,67.7,67.71
1332,67.7,67.69
1333,67.7,67.72
1334,67.7,67.72
1335,67.7,67.73
1336,67.1,67.18
1337,69.8,70.2
1338,70.9,71.05
1339,70.9,71.34
1340,71.4,71.81
1341,71.4,71.59
1342,72,72.07
1343,72,72.29
1344,72.5,72.54
1345,72.5,72.54
1346,73.1,72.82
1347,72.5,72.49
1348,73.1,72.84
1349,73.1,72.75
1350,73.1,72.73
1351,73.1,72.82
1352,73.1,72.84
1353,73.1,72.95
1354,73.1,72.95
1355,73.6,72.84
1356,73.6,73.02
1357,73.6,73.01
1358,73.6,72.81
1359,70.9,70.37
1360,69.8,69.6
1361,69.3,69.07
1362,69.3,69.06
1363,69.8,69.52
1364,69.3,69.27
1365,69.3,69.06
1366,69.8,69.5
1367,69.8,69.48
1368,69.3,69.07
1369,68.8,68.69
1370,68.8,68.64
1371,69.3,69.64
1372,68.8,68.64
1373,68.8,68.61
1374,67.7,67.7
1375,68.8,68.66
1376,68.8,68.66
1377,68.8,68.63
1378,68.8,68.63
1379,68.2,68.16
1380,68.2,68.14
1381,68.8,68.68
1382,67.7,67.74
1383,68.2,68.15
1384,67.7,67.71
1385,67.7,67.71
1386,67.1,67.18
1387,67.7,67.69
1388,68.2,68.12
1389,67.7,67.71
1390,67.7,67.7
1391,67.1,67.18
1392,67.1,67.18
1393,67.1,67.19
1394,66.6,66.76
1395,67.7,67.71
1396,67.7,67.77
1397,66.6,66.76

